Unstructured un-split geometrical Volume-of-Fluid methods -- A review

Geometrical Volume-of-Fluid (VoF) methods mainly support structured meshes, and only a small number of contributions in the scientific literature report results with unstructured meshes and three spatial dimensions. Unstructured meshes are traditionally used for handling geometrically complex solution domains that are prevalent when simulating problems of industrial relevance. However, three-dimensional geometrical operations are significantly more complex than their two-dimensional counterparts, which is confirmed by the ratio of publications with three-dimensional results on unstructured meshes to publications with two-dimensional results or support for structured meshes. Additionally, unstructured meshes present challenges in serial and parallel computational efficiency, accuracy, implementation complexity, and robustness. Ongoing research is still very active, focusing on different issues: interface positioning in general polyhedra, estimation of interface normal vectors, advection accuracy, and parallel and serial computational efficiency. This survey tries to give a complete and critical overview of classical, as well as contemporary geometrical VOF methods with concise explanations of the underlying ideas and sub-algorithms, focusing primarily on unstructured meshes and three dimensional calculations. Reviewed methods are listed in historical order and compared in terms of accuracy and computational efficiency.

==> data/Ahn-2007-MultimatRecon-LVIRA.csv <==
x,LVIRA
4.0028,0.15303
7.9975,0.00535
15.948,0.0013445
32.026,0.00031177


==> data/Ahn-2007-MultimatRecon-MoF.csv <==
x,MoF
4.006,0.014299
8.0187,0.0036402
16.051,0.0009429
32.128,0.00023324


==> data/Ahn-2007-MultimatRecon-Youngs.csv <==
x,Youngs
3.998,0.0619
7.9672,0.0043814
16.018,0.0022454
31.996,0.0011134


==> data/Ahn-2007-MultimatRecon.csv <==
x,MoF
4.006,0.014299
8.0187,0.0036402
16.051,0.0009429
32.128,0.00023324

x,Youngs
3.998,0.0619
7.9672,0.0043814
16.018,0.0022454
31.996,0.0011134

x,LVIRA
4.0028,0.15303
7.9975,0.00535
15.948,0.0013445
32.026,0.00031177


==> data/Comminal2015T0T2.csv <==
T,Method,Eg (32),Eg (64),O (32),Eg (128),O (64),Eg (256),O (128)
0.5,RK,7.29e-4,1.42e-4,2.36,3.90e-5,1.86,-,-
0.5,Stream,5.51e-4,1.10e-4,2.32,3.38e-5,1.71,-,- 
0.5,EMFPA,4.45e-4,7.99e-5,2.48,2.04e-5,1.97,-,- 
0.5,MZ,4.68e-4,6.91e-5,2.76,2.07e-5,1.74,-,- 
0.5,GPCA,4.12e-4,7.32e-5,2.41,1.93e-5,1.93,-,- 
0.5,CCU,3.20e-4,7.68e-5,2.06,1.32e-5,2.54,2.45e-6,2.43 
2,RK,2.36e-3,5.85e-4,2.01,1.31e-4,2.16,-,- 
2,Stream,2.37e-3,5.65e-4,2.07,1.32e-4,2.10,-,- 
2,EMFPA,2.14e-3,5.39e-4,1.99,1.29e-4,2.06,-,- 
2,MZ,2.11e-3,5.28e-4,2.00,1.28e-4,2.05,-,- 
2,GPCA,2.18e-3,5.32e-4,2.05,1.29e-4,2.03,-,- 
2,CCU,1.86e-3,4.18e-4,2.15,9.62e-5,2.12,1.97e-5,2.29 
8,RK,4.78e-2,6.96e-3,2.78,1.44e-3,2.27,-,- 
8,Stream,3.72e-2,6.79e-3,2.45,1.18e-3,2.52,-,- 
8,EMFPA,3.77e-2,6.58e-3,2.52,1.07e-3,2.62,2.35e-4,2.19 
8,MZ,5.42e-2,7.85e-3,2.79,1.05e-3,2.90,-,- 
8,GPCA,-,-,-,1.17e-3,-,-,- 
8,OD,-,7.58e-3,-,1.88e-3,2.01,4.04e-4,2.22 
8,CCU,3.81e-2,4.58e-3,3.06,1.00e-3,2.20,1.78e-4,2.59 


==> data/Cummins-2005-init-error.csv <==
x,Curve1
0.0062763,3.8811e-07
0.0083494,6.865e-07
0.012557,1.5201e-06
0.016732,2.6827e-06
0.025042,6.1755e-06
0.050103,2.5629e-05


==> data/Cummins-2005-init-error.txt <==
<?xml version="1.0" encoding="UTF-8"?>
<!DOCTYPE engauge>
<Document VersionNumber="9.7" AxesPointsRequired="0">
    <Image Width="980" Height="775"><![CDATA[AAAAAYlQTkcNChoKAAAADUlIRFIAAAPUAAADBwgCAAAAVxyIUgAAAAlwSFlzAAALEwAACxMBAJqcGAAAAD96VFh0Q29tbWVudAAACJlz8fdUsFIwNNAzNDA008/SS87PLSguKSpN1jMyMDDRM7DQMzA053LLTC8tSlUwBAAbFgxi+2BcjQAAIABJREFUeJzs3XlAzdn/P/BX+0JSylooVCKSbexUWkSbPcmWdYylMCHCjD27MXYSypYlJC1kGMTEEFHJTov2uq333t8f7+/cX5/QmNQ9996ej79u5577vs97Nc2zd+eet5xQKCQAAAAAAKh98qwDAAAAAADUFSjfAAAAAABigvINAAAAACAmKN8AAAAAAGKC8g0AAAAAICYo3wAAAAAAYoLyDQAAAAAgJijfAAAAAABigvINAAAAACAmKN8AAAAAAGKC8g0AAAAAICYo3wAAAAAAYoLyDQAAAAAgJijfAAAAAABigvINAAAAACAmKN9SwN/ff/To0axTAAAAAMD3khMKhawzQFUiIyNtbGwaNmyYlZXFOgsAAAAAfBeUb4n26dOnTp06ZWVlqauro3wDAAAASDssO5FokyZNMjAwcHR0ZB0EAAAAAGoAyrfk2rFjR0xMTGBgoIKCAussAAAAAFADFFkHgC97/PjxokWLdu3aZWhoyDoLAAAAANQMnPmWREVFRWPGjHFwcJg0aRLrLAAAAABQY1C+2RsyZEi7f6xatYqIvLy8srOz9+zZwzoaAAAAANQkLDthr1GjRnl5edxtDQ2NpKSk3bt3Dx48ePv27dxgfHx8UVGRn5+fnp7e1KlT2SUFAAAAgO+CrQYlzvPnz4cMGVJxJD09ncfjtW7d2tzc/MyZM6yCAQAAAMB3QvmWAmPHjg0PD8c+3wAAAADSDmu+a0ZKSkqDBg2WLVv2xXuTk5M9PDz09PS0tbV79+69f/9+MccDAAAAAEmANd81Y9OmTfn5+cXFxZ/fdfXq1VGjRuXm5jZq1EhbW/vu3bu3b9+Oioo6evToN27gra6u3qBBg5qODAAAAADihjPf30UgELx48WL69Om7d+/+4oTS0lJPT8/c3NwFCxZ8+PAhOTn5jz/+0NfXDw4ODgoK+sZnOXDgwKtXr2osNAAAAAAwgvJdfTExMcrKym3btt27d69AIPjinICAgLdv33bv3n3jxo3KyspE1Lt3740bNxLRmjVrvvYoAAAAAJBJKN/Vp6OjM3r0aDc3Nzc3NyMjoy/OOXLkCBHNnTu34uDIkSObN2+ekJBw7949cQQFAAAAAMmANd/V16FDh2PHjnG3f/rpp8TExM/nxMfHE5GFhUXFQXl5eXNz8w8fPsTHx/fs2VMMUQEAAABAEqB816IPHz7k5OQoKSm1a9eu0l2mpqaXL19+8uTJ9z+LnJyc6Eb9+vW529ra2t/4aU4AAAAAIsrKyuLz+URUVlYm2kPCxcUlJCSEaS5Zg/JdizIyMoioXr16ioqV3+eGDRuKJlRbRESEjY2N6EuhUJifn8/dFt0AAAAAqLZz584NHTr04sWLrIPIDpTvWsRdwEhe/gsL67nB77zC0edXuxS1fFVV1S8+L1TC5/MLCwuJqF69elL3twKBQFBQUEBE6urqn/+CJzbl5eU8Ho+I6tevX6vfdcXFxaWlpQoKCvXq1aupY4rew+/8BhD96qumpqakpPRfH17t9zA/P18oFKqqqnKf5/7G+USE3UurraSkpKSkRF5eXvSXRilSWlpaXFwsJyenoaHBMEZt/Lf8RQUFBQKBQEVFRUVFpaaOWVPfAN/5b1FUVFRWVqaoqKiurv7tjxL9qNHQ0BD92bzSYbkfEXw+X1RRhELhpUuXqhESvkoINWH27NlEtGDBgoqD3CpwdXX1z+cvX76ciKZNm/Y9Tzp9+nT8O36nBw8ecG/g3bt3WWf5z968ecOFv3TpEsMYMTExXIyEhIRafaJ58+YRkYmJSQ0ek/tUBhHdvHnze46Tk5PDHSc4OLgaD79w4QL38Pfv3/+nB3L/3920adM3zhdVkP+eEf7PokWLiMjQ0JB1kOpYv349ETVo0IBtjGnTphFRly5davuJmjRpQkQrV66swWMuXbqUiPT19b/zOL///jsRycnJVe/ho0ePJqJBgwb9p0edP3+e+wnw4cOHb3wIakZtwMnRWmRgYKCsrMzj8T58+FDprqSkJCIyNjZmkQsAAAAA2JATft/KB+D89NNPO3fuXLBgAbeHt4iZmVl8fHx4eHjFxdlE1Llz50ePHl25csXW1rbaT7p69WpfX18iMjAwSElJqfZx6jKBQMD9DU5dXV3qFuoIhUJuzYyamhrDNTOi97BevXpf/DtmTSktLS0tLZWXl/9Pf2atWg1+A3DLV1RVVauxBIjP5xcVFdF/fw8LCwuFQqGKiso3rnXx8/NbtWpVvXr1uLRQDbXxfSg2ZWVlJSUlcnJytb3eo2olJSVlZWUKCgpqamq1+kQ8Ho9bdlKNxWBfU1PfAOXl5dyyk+r9W3DvoaKioqqq6rc/qho/auTl5YVCoY6Oznd+Sg0qwprv2jV48OD4+PigoKCK5Ts+Pv7x48caGhrfuc+g6L8cqWuNkkNKF25yKu5vw5DY3kNlZeVvXNn87Wow/PccR0FBoXoP/6//2+YqiDS2RslRG9+HYqOkpFSDNbTaanYRdhVq41u9pr4BFBUVv+eHRvXew2r8qOEWxtTqiZU6CKWtdnl7e6uoqBw9evTu3bvcSHFx8aJFi4RC4Y8//sjteQIAAAAAdQTOfNeuFi1azJ07d8OGDX379p08eXKTJk1Onz6dkJDQtGlTLy+v7zy46Hd6TU3NnJwcVVXVin9+wu+pwBxWtUkaU1PTkSNHampqsg4CABKNz+dzOzhxXaK2FwjVNTjzXTMaNWrUunVrbW3tz+9av379tm3bVFRU9u7d+8svvyQkJAwaNCguLk5XV/f7n5S7ERcXp6WlxX0Em4jevn2L5g2SoEePHqmpqaxTwP/n6up68uTJffv2sQ4CABLt5s2bWlpaWlpa3DV3vlhvoNpw5rtmrFixYsWKFV+7d86cOdOnT4+NjeXxeCYmJq1atarVMI8eParV4wN8o3v37iUmJjZt2pR1EAAAAEmB8i0mKioq/fr1q6WD9+rVa968eZ9vXKirq5uenl5LTwpQhXnz5m3bto11CgAAqA5TU9MTJ04Qkbu7e1lZGes4sgblWxbo6+uPGjWKdQoAAACQBbq6ulyv8PDwYJ1FBmHNNwAAAACAmKB8AwAAAACICco3AAAAAICYoHyD1EhISDh37lxWVlbV01avXu3m5nblyhXxpPpX79+/d3NzW7JkCesgAAAAwB7KN0iHtLS0QYMGubi4JCQkVD0zKioqKCjo2bNn4gn2r3JycoKCgi5fvsw6CAAAALCH3U5kQXJy8s6dO7t06dKnTx/WWWqFUCicOHFiWloa6yAAAACy78OHDyEhIUQkEAhYZ5FBKN+yIC4uLi4uzsvLS1bL99atW69cuaKiolJSUsI6CwAAgIxLSkr66aefWKeQWSjfskBeXl5eXl5BQUE8T2dnZ3fz5s3Ro0cfOHBADE/34MEDHx8fJyennJycmJiYmj3433//ferUqezsbA0NDTc3t06dOnHj+fn5sbGxRNS/f38lJaWKD0lMTHz79q2+vr6RkRE3IhQKL1++fP36dR6P16xZM09Pz3+9puObN29CQ0OfPn2qrKzcvn17Dw8PVVXVmn1pAAAA1SMvL6+oqEhEfD5fKBSyjiNrUL5lwYgRI7grUYkHj8crLCwsLi4Ww3MVFhaOHTtWS0tr3759I0eOrMEjZ2Vlubm5hYeHi0Y2bNgwbty4gIAAeXl5JSUlV1fXvLy8sLAwOzu7ig90d3e/d+9ecHAwV77/+uuviRMnxsfHiyasWbNm9erV8+fP/9pT7927d86cORXP4vv5+Z05c6Z37941+AIBAACqp1+/ftyFLVVVVfE35xqHD1yCRJs7d+7z588PHjyoq6tbg4cVCATjxo0LDw83Nzc/depUXFzcwYMH27Zte/To0Q0bNhCRqqrqiBEjiOjs2bMVH5icnHzv3j0tLS1nZ2ciysjIcHFxiY+Pd3Z2joqKun///q+//qqsrLxgwYI//vjji0/97NmzmTNnNmrUKDAw8NWrV48ePVqyZElqauqMGTPKy8tr8DUCAACABMKZb/gmr1+/vnfvHnebq5WnT592cXHhRvr379+4ceMaf9LTp08fOHBg5syZQ4YMqdkjHz169MqVK+bm5n/88Uf9+vWJqEuXLoMHD+7cufPy5ctnzpypqanp4eFx8ODB8+fP//777/Ly//dranBwMBG5ubmpqKgQ0eLFi9++fTt58mTRCpyuXbt27drV3t5+/vz59+/f//ypAwMDBQLBqlWr3N3duREzM7Pk5OSTJ09evHiR6/QAAAAgq3DmG75JdHT0yH9wI6WlpaKRR48e1fgzvnnzZurUqcbGxps2barxg1+4cIGI/Pz8uObN0dPTGzFiRFlZ2Y0bN4iof//+rVq1SktLu3XrlmhOUFAQEU2aNImIhEJhaGiokpLSmjVrKh7czs7OxMTkwYMH2dnZnz91aWkpEcXExFRct3PgwIHU1NRK61sAAABA9uDMN0giPp8/bty4wsLCY8eOqamp1fjxIyMjiSgnJ+fcuXMVx+Xk5Ijoxo0bw4YNk5OTc3d3X716dUhISL9+/Yjo0aNHT58+7dSpU9euXYno8ePH6enpzZs3v337dqXj6+joPHv27ObNm8OGDat014gRI7Zu3RoYGHj16lVra+sBAwZYWlq2adOm4q8BAAAAIKtQvuGbjBs3zsnJibvdv3//J0+e2NnZHTt2jBtp0KBBzT6dv7//zZs3Fy9ebGRklJ+fzw3y+Xwi4vF4+fn5ysrK3MKPaigtLc3NzaV/TmB/LjU1lbsxfvz41atXnz17dsuWLfS/p72JKD09nYg+fPggWn7zteNU1LNnzytXrnh7e//999/Hjh3j3kMTE5PVq1e7urpW7xUBAACAtED5hm+irKysra3N3eZuaGtri0Zq3IMHD4ho7dq1a9eurXSXjY0NEXl7e/v7+1fv4NzpbSI6c+aMpqbm5xOaNGnC3TA2Nu7Ro0dsbGxcXJyFhUVwcLCSkpJorTa3EFxfX//QoUNffCJjY+MvjltZWT18+PDDhw83bty4fv36lStXnj17NmLEiKCgoNGjR1fvRQEAAIBUQPkGSfTFTfeio6MzMjKsrKx0dHS6dOlS7YMrKSm1atXq9evXenp6PXr0qHhXWlpaampqxQ+Pjh8/PjY2NiQkpKSk5NWrV66urjo6Otxdbdu2JaLs7Ox+/fopKytXPE5KSkp+fr6WltYXX4VQKLSysmrevPmYMWPGjBlTVlbm5eW1c+fOgIAAlG8AAADZhvItCxITE7du3dq1a1duaXJt69u3r5aWFrfuuZbMmTNnzpw5lQYHDhwYExOzcuXK77+Q5/Dhwzdv3hwUFFSxfAuFwkmTJoWFhZ0/f97R0ZEbHDt2rJeXV0hISF5eHv3vSpWWLVt269bt/v37ly5dqrjyJDc3t2/fvllZWa9evapXr16lp546dWpKSsrbt2/19PS4ESUlJScnp507d37niwIAAKgR79+/P3XqFP2z4BNqFsq3LHj48OHDhw+9vLzEU74rbe4hmf744w/R/oAVtW/ffvDgwdOmTdu3b9+2bdtatWo1bdo0dXX1T58++fj4hIWF9ezZU9S8iahRo0b29vYXLlx4+/Zts2bN7O3tKx7N29t77NixU6ZMUVZWtre3l5eXT0xMnDBhwsePH729vb94nUsbG5vdu3ePHTv20KFD3LnzxMTEZcuWERFOewMAgCRITk6u4lJx8J1QvmWBgoKCkpJSpaug13EhISEhISGfj3t4eAwePNjY2PjkyZOOjo7z589funRpo0aN0tLSSktLW7duffDgwc8fcuHChYKCglmzZikoKFS8a8yYMQkJCatWrRo6dKiWlla9evXevXtHRJaWlsuXL/9isHXr1kVHR9+8ebNdu3bNmzcnorS0ND6fP3LkyHHjxtXMiwcAAPgOCgoKqqqqRFRSUoLLy9c4lG9ZMHz4cHFeXp6ViRMnDhgwoGXLllVPmzBhQhV/ATA3N+du2NnZvXz5cseOHVFRUcXFxW3atLG3t586dernC7WHDh3q5+fHLUr5/IArV650cnLatm3bo0ePBAJBly5dXF1d3d3dFRX/7z+uxo0bL1++vFmzZtyXmpqaf//99+nTp48dO5aamsrn8/v27TtixAjRBuoAAABs9e3bt6ioiHB5+dqB8g1SY+LEid8ybcKECd94wBYtWqxbt+5fp6moqKxYsaKKCRYWFgEBAV+7V1dXd+XKlRVHVFVV3d3dRbumAAAAQN2BK1wCAAAAAIgJyjcAAAAAgJigfAMAAAAAiAnKNwAAAACAmKB8AwAAAACICco3AAAAAICYoHwDAAAAAIgJ9vkGKfDx48f3798TkaampqGhYaXLTMq2jIyMly9fCoXC5s2b6+vrs44DAAAA3wVnvmXBlStXjI2N169fzzpIzQsLC7O2tm7RokX37t27d+9uZGRkYGCwatWq1NRU1tGqIzExsWvXrh4eHv86s6ioaNOmTcbGxo0bN+7Zs+cPP/zQsmVLfX19Hx+fzMzM78lw4sSJrl27btmy5XsOAgAAMuzevXvGxsbGxsZlZWWss8ggnPmWBXl5eXl5eenp6ayD1LCgoCB3d3eBQNC4ceMBAwYoKSklJCT8/ffffn5+Bw4cuH//vq6uLuuM/w2Px4uLi5OX/5dfel+9emVvb//s2TMiaty4cYcOHRQUFJKSkl6/fr1+/fqDBw9evHixR48e1cuQnp4eFxc3YMCA6j0cAABkHo/HS0xMZJ1CZuHMtywwNjb28vIaOHAg6yA1KTs7e9KkSQKBYMOGDa9fvz558uSxY8fi4uL+/vvvDh06vHnzZvLkyawz1orCwkJra+tnz57p6ent27fvzZs30dHRERERKSkpISEhZmZmGRkZ1tbWr1+/Zp0UAABkk76+vpeXl5eXl6IiztLWPJRvWdC5c+dNmzYNGzaMdZCadOrUqZKSEhsbm4ULF6qqqorGO3bseOzYMXl5+StXruTl5TFMWEt8fHxevHjRoEGD8PBwT09PFRUVblxeXt7FxSU6OtrAwCA/P9/T05NtTgAAkFWGhoabNm3atGlTnfqQldigfIOE4hZdtG/f/vO7Onfu3LdvX01Nzfj4+IrjeXl5GzduHDZsmLW19YQJE+Li4j5/rEAgOH369MiRI62trV1dXU+ePMnn8yvNefTokaenp42NzdChQ9etW5efn1/x3ri4uF27dj179qyoqGjLli329va2trZLly79/FR0eXl5QECAo6OjtbX1ggULvuVcdVZW1q5du4ho9+7dpqamn0/Q0dE5e/YsEUVGRt6+fZsbfPz48a5dux4/fiwUCrds2WJnZ3fnzh3urtzc3NWrV9vZ2dnZ2W3YsKGwsPCLz1tYWLht2zYuqru7u+jhIocOHdq/fz8RJScnjxs3bvr06f/6WgAAAOALhCC1jhw5wv0jjho1quL4xYsXuXFdXV1W2b7f8uXLiahLly65ubnfMj8kJERTU7PSt/f8+fMrznn16pWRkVGlOba2tmVlZdwEgUAwZcoUOTk5IhL9ra1Ro0aXL18WHeTXX38lol9++aVLly4Vj6OlpXXnzh3RtKysrErtWUdHZ/fu3UTUrVu3r72K4OBgItLU1CwpKanixVpYWBDR8uXLuS+3bt1KRBs2bLC3t+ee6/z580Kh8P79+5XeE3Nzc19f30rvTFhYmLa2dqW3xdPTs+IzNmrUSENDIywsTENDg4g6depU9T/H3LlzuePExMRUPRMAACQW99dXc3Nz1kFkCs58g4Ty8PBQVFR88OBBjx491q5d+8cffxQXF39t8tOnTz08PPLy8pYuXfrhw4e8vLzg4GA9Pb0tW7acP3+em1NcXDx8+PDExERnZ+fnz58XFhZGRUW1aNEiPDx88+bN3JwNGzYcOHCgdevWUVFRpaWlPB5v2bJlubm5bm5uL1++rPiMq1evzsnJCQ8PLywsfPbsmaWlZXZ29rJly0QT3N3dnz59amFhcffu3fz8/ISEBBMTE1El/Zrw8HAicnBwUFZWrmKaq6uraLLIzp07Y2JiZs+effjwYQsLi+zsbFdX19zc3FGjRqWkpOTn50dFRWVmZm7cuLHio1JSUtzc3LKysry9vd++fZufnx8SEmJoaLh///5jx45VnFlaWjphwoQ2bdps27ZtzZo1Vb8QAAAA+CKso6/Tnj9//sW1GbXHzs5OS0vrW2a2adPm6NGjM2fOfP78+ZIlS4hISUnJwsKiT58+gwYNsrOzq/gpEB8fn4KCgtWrV3MziWj06NEGBgY9e/ZctmyZk5MTER06dOivv/7q0qXLmTNnuP1GLC0tz58/361bt4CAgEWLFmVmZnJnhc+cOcOd1VZTU1u1alVGRsbu3bt9fHxOnDghesby8vJr1661atWKiIyNjQ8dOtS2bduIiIiCgoL69es/ffr08uXLKioqkZGR3Os1MTGJiopq3rx5SUlJFa86OTmZO2DVbw53/p6bLPLu3bvIyMhBgwZxX+7Zs+fNmzddu3YVxba0tAwNDTU3N6/4qGXLlmVnZy9evFjUp11cXNq1a9e5c+dly5aNGzdONLOkpMTMzCwsLExJSanqeAAAAPA1KN912uXLl728vMT5jHFxcd9Yvolo9OjRffv2DQwMvHHjxu3bt3Nycu7evXv37t3Nmze3a9fuyJEjP/zwAxGVlJRERUVpaGjMmzev4sN79OhhZmYWHx//6dMnHR2dy5cvE9G8efMq7vTXtWtXX1/f0tJSoVB46dKl8vJya2vrSutJvL299+7de+XKlbKyMlHvHDJkCNe8OS1bttTW1k5LS8vPz69fv35oaCgROTs7V3yxysrKo0aN+v3336t4ydyOqlWf9iYi7u+AlbZftba2FjVvIuIyTJo0qeKczp07d+zYUbRWXiAQhIeHq6ioLFy4sOK0jh079uzZ8/bt269fv674MlesWIHmDQAA8D1QvkGitWjRwsfHx8fHRygUPnny5MaNG5GRkaGhoUlJSfb29g8fPmzVqtW9e/d4PF7Tpk137NhR6eHc4qo///zT0dHx+vXrRPT59ti//PILd+PGjRtENHTo0EoT2rZta2Ji8vTp04cPH3bv3p0b7NChQ6Vp3JYsAoGAiJ4/f05E/fr1qzTHycmp6vLdoEEDIsrNza1ijmgCN1mkUqSvZXB0dBSV78ePH2dmZmppae3du7fStNLSUiK6detWxfL9+asGAACA/wTlu06bPXu2mHesq1evXvUeKCcn17Fjx44dO86aNev+/fsuLi7v3r07ePDgypUrc3JyiCg1NdXHx+eLj83KyuLz+QUFBUT0+YcyRbidQNTV1b8WmzsCp+qT09wOKp/v0FSpLn+uT58+V69ejYqKqnoaN6FPnz4VBytdu+dbMnBvXXZ2dhVvXRVPAQAAAP8VynedpqSkJJmrCNLT03/44Qc1NbUnT558fm+3bt1mzZq1ZMmS+/fvExH3EkxMTCIiIr54NC0tLQUFBXl5eYFAUMWSa66XV9pYkMMNVlHcK2natCkRZWdnVxr/fFvDSmxtbf38/O7fv//u3Ts9Pb0vzikvL+eWlNja2lad4eXLl59n4M7Nc7h18/r6+n/++ecXD9KwYcOqAwMAAMB/gvNYIIk0NTUzMjK4lR5fm0D/LH02MzOTk5N78+aNjo6O3v96/vz5rVu3uMJtZmZGRJVaZmlp6Q8//MCtHecWTJ8+fbrScz1+/PjZs2fa2tqdO3f+xvy9evUiItE+3CJfezki3bt3b9mypVAorLQIu6K1a9dmZWWpq6sPGTLkOzOYmpoqKSmlpqZqaGhUeutevHhx69YtHo9XdWAAAAD4T1C+QRKpqKhwW5QsXLjw8x0Gi4uL9+3bR0S9e/cmoubNm/fu3ZvH4wUFBVWc9uLFCxcXlx9//JFbIjJixAgiEu0qyDl16tTdu3d1dHSIyM7OTlVV9fbt27du3ao4x9/fn4iGDRv27Rf66t+/f/369a9evcotvOaUlpZ+vrS6Enl5ee6lBQcH+/n5CYXCShOOHz/u5+dHRGvWrGnSpEkVh3JwcCCiffv2VXwD3717d+7cOdGXWlpalpaWZWVloj3jOW/fvh0+fPjUqVNxbTMAAICahfINEmrBggUaGhqRkZEWFhYHDx58/vz5x48fExMTN23aZGFh8fDhQyMjozlz5nCT/fz8FBUVZ82atW3btrS0tMLCwvPnz1taWubn5y9durR+/fpENHXqVH19/b/++mvChAlv3rwpLCw8cuQId0kdbpsUTU3Nbdu2EZGLi0tQUFBmZuabN2+mTZt25MiRpk2brlu37tvDa2trr1y5sqSkxNnZOSoqqqio6K+//nJwcKi0OeAX2djYLFq0iIhWrVplamq6f//+uLi4v//++9SpU3369Bk3bpxQKHRychK99q+xtLR0dnZOSkoaPnx4QkICj8cLCwvr379/pT7t6+urrKzs7e29cePGjx8/8ni8y5cvW1paZmZmLly4sFGjRt/+qgEAAODfsbq6D3w/0dnKBg0aGBkZrVu3jhuXjStcCoXCW7du6evrf/H7duDAgc+ePas4ed++fdwqlIpmzZolunqlUCh89OhRs2bNKk5QUFDw9/eveJzFixdX+jClgYHBzZs3RRO4K1xyp6Ur4nYFeffuHfdlWVnZ5MmTuYtlcpSUlHbu3ElVXuFSZMeOHV9cb62iorJo0aLy8vKKk7krXHp7e1c6yPv37/v371/x4VpaWtxvERWvcHns2LHPP2Y6adKkilfZ5Fp4Tk7Ovybn4AqXAADSKzY21sjIyMjIiPucPa5wWbPwgUtZkJeXl5eXl56ezjpIDevdu/fLly8vXbp04sSJjIyMwsJCDQ2Nbt26DRgwYPDgwZUme3p6Ojo67t27Nz4+XigUtm7d2tXVtWfPnhXnmJmZvXr1Kjg4OCIioqSkpHXr1jNmzDA0NKw4Z82aNTP0wNaiAAAgAElEQVRnzvz999/fvHmjoqLSp08f7lqbognOzs4GBgbcCvKKtm/fXlBQILpOu6Ki4oEDB6ZPn37w4MHMzMwWLVrMmzevefPmWlpa33I6efbs2e7u7qdOnbp161ZKSopQKORW1wwfPvzzD2La2dkdO3asffv2lcabN28eExMTHBx89erV/Px8CwuLH3/8MS8vT19fv+JkNzc3Ozu7ffv2PXz4kM/n6+vru7i49O3bt+Kh9u7dW1xc/MWtYAAAQMbweLzExETWKWSWnPCzRaUgLQIDAz08PIjI2NjYwcFh4MCBw4YNI6JLly5xm1Xr6urKXiMHqTBv3jxuDU9MTEyls+8AACDhUlJSfvvtNyLavn17eXm5ubn5gwcPWIeSHTjzLQs6d+68adMm1ikAAABAFhgaGnK94rfffisvL2cdR9bgA5cAAAAAAGKC8g0AAAAAICYo3wAAAAAAYoI137IsIyOj4lZ3AAAAAMAWznzLIFNTU9YRAIiImjVr1qZNG9YpAAAAJAjOfMsgAwMDoVCIc97A3IcPH1hHAAAAkCwo3zILO7gDAAAASBosOwEAAAAAEBOUbwAAAAAAMUH5BgAAAAAQE5RvAAAAAAAxQfkGAAAAABATlG8AAAAAADFB+QYAAAAAEBOUb1kQGxs7fvz4oKAg1kEAAABA6j179mz8+PHjx48vLy9nnUUGoXzLglevXh09evT+/fusgwAAyLLU1NTp06fzeDzWQQBqV1pa2tGjR48ePcrn81lnkUG4wqUs0NHRMTY2NjQ0ZB0EAEBmZWdn29jYPH78OCEhITo6WlER/wMFmaWpqdmnTx8iun37tkAgYB1H1uBnhyywtLQ8ceIE6xQAADKroKDA3t7+8ePHRDR06FA0b5Bt5ubmN2/eJCJVVdWSkhLWcWQNlp0AAABUpbi42NHR8e7du0S0ZMmSRYsWsU4EAFIM5RsAAOCrysvLR44cee3aNSKaPXv26tWrWScCAOmG8g0AAPBlAoFg/PjxFy9eJKIJEyZs376ddSIAkHoo3wAAAF82Y8aM4OBgInJ1dT1w4ICcnBzrRAAg9VC+AQAAvsDb23vfvn1EZGNjExQUpKCgwDoRAMgClG8AAIDKfH19N2/eTER9+vQ5e/assrIy60QAICNQvgEAAP7HmjVruA9WduvW7fLly+rq6qwTAYDsQPkGAAD4/7Zu3bp06VIi6tSpU3h4eIMGDVgnAgCZgvINAADwf/bs2TN//nwiMjExiYiI0NbWZp0IAGQNyjcAAAAR0ZEjR2bOnElEbdq0iYqKaty4MetEACCDUL4BAADo1KlTkydPFgqF+vr6UVFRzZs3Z50IAGQTyjcAANR1oaGh48aN4/P5zZo1i46ObtWqFetEACCzUL4BAKBOi4iIGDlyZFlZmY6OTmRkZNu2bVknAgBZhvINAAB1140bN5ydnUtKSrS0tCIiIkxNTVknAgAZh/INAAB11J07dxwcHHg8noaGxpUrV8zNzVknAgDZh/INAAB10YMHD+zt7QsKCtTV1S9dutSjRw/WiQCgTkD5BgCAOufJkyc2NjY5OTkqKirnz5/v168f60QAUFegfAMAQN2SlJRkbW396dMnJSWl06dPW1tbs04EAHUIyjcAANQhb968sbKySk1NVVBQCAoKGjp0KOtEAFC3KLIOADWgtLQ0JydHVVVVVVWVdRYAAMmVlpZmbW399u1bOTm5w4cPDx8+nHUiAEnE5/Pz8/NZp5BZOPMtC86dO6elpbV06VLWQQAAJFd2draNjU1SUhIR/fbbb+7u7qwTAUiomzdvamlpaWlplZSUsM4ig1C+AQBA9hUUFNjb2z969IiI1q1bN3PmTNaJAKCOwrITWdCrV6958+YZGxuzDgIAIIlKSkqcnJzu3r1LRIsXL/75559ZJwKQaKampidOnCAid3f3srIy1nFkDcq3LNDX1x81ahTrFAAAkqi8vHzUqFHR0dFE9OOPP65Zs4Z1IgBJp6ury/UKDw8P1llkEJadAACAzBIIBBMmTLhw4QIRjR8/fseOHawTAUBdh/INAAAya9asWcePHyciZ2fnQ4cOycnJsU4EAHUdyjcAAMimRYsW7dmzh4isra2Dg4MVFBRYJwIAQPkGAABZtHr16o0bNxJR7969z507p6KiwjoRAAARyjcAAMieHTt2+Pr6EpG5ufnly5fr1avHOhEw4Ojo2KdPn8OHD7MOAvA/UL4BAECmBAQEzJ07l4iMjY2vXr2qqanJOhGwERsb++eff75584Z1EID/gfINAACyIyQkZMqUKUKhsFWrVpGRkbq6uqwTAQD8D+zzDQAAMuLq1atjx47l8/lNmzaNjIzU09NjnQjELTMzMysri7udlpZGRElJSUlJSdyIgYGBoiKaDzCGM98AACALYmJinJ2dS0tLtbW1r1692rZtW9aJgAF/f3+jf3AjR48eFY18/PiRbTwAQvkGAAAZcOfOnaFDhxYVFWloaISFhZmZmbFOBADwZfjjCwAASLcHDx7Y29sXFBSoq6tfvHixR48erBMBM1OnTh08eDB328rKiogGDBiwfPlybqRx48bMkgH8A+UbAACk2JMnT2xsbHJyclRUVM6dO9e/f3/WiYAlQ0NDQ0ND7naTJk3S0tIsLS0tLS3ZpgKoCMtOAABAWiUlJVlbW3/69ElJSen06dOiU54AABILZ74BAEAqvXr1ysrKKjU1VUFB4fjx40OHDmWdCCSLvr6+qqpqw4YNWQcB+B8o3wAAIH0+fPhgZWX19u1beXn5w4cPjxgxgnUikDj37t1jHQHgC7DsBAAApMynT5+sra1TUlKIaPfu3e7u7qwTAQB8K5RvAACQJnl5eba2tgkJCUS0ZcuWqVOnsk4EAPAfoHwDAIDU4PF4Dg4OcXFxRLRixYp58+axTgQA8N+gfAMAgHQoLS11dXW9efMmEXl5efn5+bFOBADwn6F8AwCAFODz+W5ubuHh4UTk6em5adMm1okAAKoD5RsAACSdUCj09PQ8c+YMEY0ePXrPnj2sEwEAVBPKNwAASLp58+YdPnyYiIYMGRIYGCgvj/95AYC0ws8vAACQaIsXL96+fTsRDRgw4PTp00pKSqwTAQBUH8o3AABIrl9++WXdunVE1KNHj9DQUDU1NdaJAAC+C8o3AABIqE2bNi1fvpyIzM3Nr1y5oqGhwToRAMD3QvkGAABJtGvXrgULFhCRqalpRESElpYW60QAADUA5RsAACTOoUOHZs+eTUTt2rWLiorS0dFhnQgAoGagfAMAgGQJDg729PQUCoWtWrWKiopq2rQp60QAADUG5RsAACTIuXPnxo8fLxAIWrRoER0dra+vzzoRAEBNQvmWBWFhYUZGRtyGAAAA0isyMnLMmDHl5eWNGzeOiooyNDRknQigLrp3756RkZGRkVFZWRnrLDJIkXUAqAH5+fn5+fkZGRmsgwAAVN+ff/7p7OxcUlKipaUVERFhbGzMOhFAHcXj8ZKSklinkFko37LA2Nh46NChAwYMYB0EAKCaHj586ODgUFhYWL9+/bCwsE6dOrFOBFB36evre3t7E9G2bdvKy8tZx5E1KN+yoHPnzv7+/qxTAABU0/Pnz21sbHJyclRUVM6fP9+zZ0/WiQDqNENDQ65X7Ny5E+W7xmHNNwAAsPT69Wtra+uMjAxFRcWTJ09aWlqyTgQAUItQvgEAgJnU1FRra+t3797Jy8sHBAQ4OjqyTgQAULtQvgEAgI2srCwbG5vk5GQi2rVrl5ubG+tEAAC1DuUbAAAYyMvLs7W1ffz4MRFt2LBh+vTprBMBAIgDyjcAAIhbYWHhkCFD7t+/T0S+vr4LFy5knQgAQExQvgEAQKyKi4sdHR1v3bpFRF5eXr/88gvrRAAA4oPyDQAA4lNaWurq6hodHU1EM2fO3LRpE+tEAABihfINAABiUl5ePnbs2LCwMCKaMGHCb7/9xjoRAIC4oXwDAIA4CASCCRMmhISEENHo0aMPHDggJyfHOhQAgLihfAMAQK0TCoXTpk07fvw4ETk5OR09elRBQYF1KAAABlC+AQCg1nl5eR04cICIbG1tT5w4oaioyDoRAAAbKN8AAFC7VqxYsXXrViLq16/f2bNnVVRUWCcCAGAG5RsAAGrR5s2bV65cSURdu3a9ePGimpoa60QAACyhfAMAQG3Zv3+/t7c3EZmamoaHhzdo0IB1IgAAxlC+AQCgVpw4cYK7aLyhoWFERESjRo1YJwIAYK9ule9z5855enqWlJSwDgIAIOMuXbo0fvx4gUDQokWLyMjI5s2bs04EACAR6lb5PnDgwJEjR0pLSyuNZ2Zmbtiwobi4mEkqAAAZc/369REjRpSVleno6ERERBgYGLBOBAAgKepW+Z46daqpqamGhkal8UaNGo0fP97FxSU3N5dJMAAAmREbGzts2LDi4mJNTc3w8PD27duzTgQAIEHqVvl2dHT86aefli9f/vnJb3V1dT6fP23aNCbBAABkQ3x8vL29fUFBgbq6+sWLFy0sLFgnAgCQLHXuMgdTpkyJiIgYMWLEqlWrtLS04uLibt++ff369bi4OD6fb2pqyjogAIC0evHixeDBg7OyspSVlUNCQvr27cs6EQCAxKlz5TsmJubu3buFhYVdunSpON66dWsrKysfHx9WwQAApNq7d++sra1TU1MVFBSOHz9ua2vLOhEAgCSqW+V77ty527dv527Lycm1b98+Pz/f3t5+yZIlrVq1YpsNAEB6ZWRkDB48+NWrV3Jycvv37x8+fDjrRAAAEqpurfnOyclp0qTJ/PnzL1y4kJmZ+eTJkydPnsjJyQUHBwuFQtbpAACkUm5urq2t7bNnz4ho69atEydOZJ0IAEBy1a3y3a1bt+PHj2/evHnYsGFaWlpEpKGhsXv37rZt27q5uRUUFLAOCAAgZQoLCx0cHB48eEBEq1atmjNnDutEAAASrW6Vb2dn5/fv338+Pnz48GXLlrm5uX348EH8qQAApFRxcbGjo+OtW7eIyNvbe9myZawTAQBIurpVvvX19UeOHPnFu0xNTQsKCvDXUgCAb1RaWurq6hodHU1EM2bM8Pf3Z50IAEAK1K3yTUSqqqpfHC8qKrpx48a7d+/EnAcAQBqVl5ePHTs2LCyMiCZMmLBr1y7WiQAApEPd2u2EiC5cuFBcXOzk5KSiolJxXE1N7ejRo7gSGwDAvxIIBB4eHiEhIUQ0evToAwcOyMnJsQ4FACAd6lb53rNnz4wZM4ioTZs2wcHB3bp148bLysqysrLGjBnDNB0AgBQQCoWenp5BQUFE5OTkdPToUQUFBdahAACkRt1adhIeHv7777/v2LEjOzvbxcUlMzNTdNfixYvz8vIYZgMAkAo//fTToUOHiMjW1vbkyZOKinXrJA4AwHeqW+VbX19/+vTps2fPTkhIMDU1/fnnn7lxJSWlZcuWzZs3j208AAAJt3Dhwt9++42IBg4cePbsWWVlZdaJAACkTN0q3+bm5gEBAUTUuHHjI0eOhIWFifb2NjAwaNy4MfexfQAA+Jyfnx+3pUmvXr1CQ0PV1NRYJwIAkD51q3x7eHhs3rz5+PHjRNSkSRNvb+8zZ86I7u3bt+/+/fvZpQMAkFzr169ftWoVEXXt2jUsLKx+/fqsEwEASKW6Vb4VFBSWL1/u7u6+aNGi7OzsSZMm3b17V3Rvenr6vXv3GMYDAJBMO3bs8PHxISIzM7OrV69qamqyTgQAIK0kunx/+vQpJSWlZo85YsSILVu2+Pv7t2rVys/PLz09XSgUEtHLly+XL1+OTw4BAFSyf//+uXPnEpGxsXFERIS2tjbrRAAAUkyiu+a7d++6dOnSunVrKysrS0tLKyurJk2a/OujBAKBvHxVv1TMnTu3Xr1606dP37FjBxFpaWnp6Oi8fv26vLzc19e3xtIDAEi/Y8eOTZ8+XSgUGhoaRkVFfcsPYQAAqIJEn/nu2LGjurr6q1evDhw4MG7cuKZNm3bs2HHu3Lnnz5/Pzc392qOSkpJmzZqVkZFRxZE9PT2fPn06ceJEJSWl3NzcFy9elJeX29raLliwoBZeR3VMnTq19f+ysLBgHQoA6pYzZ85MmDBBIBDo6elFRUW1aNGCdSIAAKknxy26kFi9evXKy8sTCoUJCQkVxxUUFLp27WplZWVlZdWnT59KF41/9+7dtGnTdu7caWhoWPXx3759Gxsbm5eXZ25ubm5uLjkXaevYsWN5eXnHjh1FIw0aNDh48GDFOYGBgR4eHkQ0atSoEydOiDsiAMi0sLAwJyensrKypk2b3rhxo127dqwTAYC4qaqqlpSUmJubP3jwgHUW2SHRy06IqE2bNr6+viYmJqmpqdeuXYuOjo6Ojk5JSeHz+bGxsbGxsWvXrlVRUenduzdXxLt3766goKCnp3fkyJEJEybs3r1bX1+/iuPr6+tXPYEJoVCYkpKyYcOG2bNns84CAHXRjRs3hg8fXlZW1qhRo8jISDRvAICaItHLToioe/furVq1IqKmTZuOHTt23759L168eP369aFDh8aPH6+np0dEJSUl165d8/X17dWrl7a29rBhw7Zu3frixQsdHZ1ff/2V9Suojvfv3xcVFRkbG7MOAgB10f3794cNG1ZUVNSgQYPw8PAOHTqwTgQAIDsk/cw39xH7Slq2bDlx4sSJEycSUVJSEnc6/Nq1axkZGXl5eRcvXrx48SI381+XnUim5ORkIhIKhUuXLn337p2hoeG4cePatm3LOhcAyL4nT57Y2dnl5eWpqaldvHixa9eurBMBAMgUSS/f/6pdu3bt2rXjPowfHx/PLU2JiYnJyckhIik9YcOV7yFDhrRq1apBgwZHjx5dvXr1/v37uRXeAAC1JCUlZfDgwZmZmUpKSmfOnOnXrx/rRAAAskbqy7eInJycmZmZmZnZnDlzBALBgwcPcnNzBwwYwDrXv/vjjz/y8/O5261btzY1NU1NTW3YsOGePXtGjRpFRC9fvnRwcJg8eXK/fv0MDAyYhgUAmfX+/Xtra+uPHz8qKCgcO3bM3t6edSIAABkk6Wu+q0deXr5r166WlpYKCgqss/y7GTNmOPxj165dROTr65udnc01byIyMDDYvHkzn8+vtNsJAEBN+fTp0+DBg1++fCknJ7dv376RI0eyTgQAIJuk+8x3amrq7du3hUJh8+bNe/ToUfW1dSTWli1bRNuWf21hN7fsMjU1VXyxAKDOyMvLs7W15XZ03bJly6RJk1gnAgCQWdJavnNyciZPnnzu3DnRPuXt2rWbN2/exIkT1dXV2Wb7r2xsbCp+KRAIJk2a9MMPP8ycOVM0yK0Cb9OmjbjDAYCs4/F4Dg4OcXFxRLRy5covfswdAABqilSeKiaiIUOGnD17tuIVgpKSkn788Ud9ff3z58+LP09paenBgwfv3bv3tQmfPn06ffr0kSNH7t27V/WFjeTl5ZOTk5csWfL69WtuhM/nr1y5UlFR0dHRsYZzA0DdVlpa6urqevPmTSLy8vJavnw560QAADJOKs98x8TE3L5929XV1cHBQUVFJTMz8+bNm9HR0ZmZmVlZWa6urjt27Jg1a5Y4I0VEREyZMmXBggXdu3evdJdAIFi+fPnatWsFAgE3YmZmdubMmSouWrF58+ZBgwZ17Nhx3LhxGhoaoaGhz58/X7NmjampaS2+BgCoY/h8vpubW3h4OBF5enpu2rSJdSIAANknleX76tWr/v7+3t7eohHRDifbt28/evTojz/++ObNm3Xr1oknT0ZGho+Pz9funTlz5t69e+vVq+fl5dW4ceOgoKA///yzW7duT5484S4S9LmePXs+fPhw48aNd+7cEQqFHTt2PHLkSI8ePWrtFQBAnSMUCj09Pc+cOUNEo0eP3rNnD+tEAAB1glSWbx6PN2PGjEqD3A4nAQEBPj4+y5YtW79+fe/evWt1ncbHjx9PnTqVnJx86NChgoKCL85JSUk5ePCgiorK/fv3TUxMiGjmzJlubm4nT57csGHD9u3bv3ZwIyOjffv21VZ0AKjz5s6de/jwYSIaMmRIYGCglH5gHQBA6kjlT9vmzZsnJiZ+7d727dufPn1648aN8+fPLy4urr0YT58+nTt37o4dO77WvIlo48aN5eXlnp6eXPMmIgUFhdWrVysoKOzfv//Tp0+1Fw8A4GuWLVu2Y8cOIhowYMDp06eVlJRYJwIAqCuksnwPGjSo4hLqL1qwYMGYMWMCAgJqL0aPHj1i/yHak7uS69evE5Grq2vFwbZt23bq1KmoqOju3bu1Fw8A4Iv8/f1//fVXIurevXtoaKiamhrrRAAAdYhUlu9u3brl5+f/60cqFy9ezH2Ev5ZoaGh0/0fjxo0/n1BaWsptEdixY8dKd3EjT548qZEkhYWFKSkpHz58yP5H1b+ZAECdtXfv3oULFxJRhw4drly5oqGhwToRAEiKvLw8rkVkZGSkpKSkpKSwTiSbpHLNNxFt3LhxwIABubm5Gzdu/NrHFuvXr1+ry07+1cuXL8vLy+vVq/d5NTc0NCSipKSkGnmiS5cuXbp0qeJIfHx8hw4dauTgACAzgoKCuAsItGnTJjIyUltbm3UiAJAgXbp0QeEWA6k8801E/fv3nzp1anBwsLGx8YoVK3g83udz8vLy2H4PFRUVEZGKisrnd3GD3AQAADEIDQ318PAQCAR6enqRkZFNmzZlnQgAoC6S1jPfRLRnzx5lZeXffvtt5cqVW7Zssba2dnBwsLe3b9asGRElJibOmTNHX1+fYUJu9wA+n//5XdxgTW0voK+v/8MPPxgbG3fq1Ek0UiNHBgDZEB0dPWrUqPLycl1d3YiIiNatW7NOBAASZ+fOndweEp8+fbp27RoRhYSEfLHGwPeQ4vItJye3c+dOTU3NNWvW5OXlhYSEhISEEJGysrKKikp+fj4RnT59mmFC7sRSQUFBaWmpsrJyxbuys7NFE75fr169Tpw4USOHAgDZc/fuXScnp+LiYk1NzfDwcNHmSwAAFdnb24tuc0vUVFVVUb5rnKQvOwkNDY2Li6tiwurVqyMiIvr37y8aKS0t5Zr3jBkzKm0zImaNGzfW0dHh8/nPnz+vdFd8fDwRYVk2ANS2x48f29vbFxQUqKurX7p0qUuXLqwTAQDUaZJ+5js3N3f58uVXr17V1dX92hxra2tra+vbt2+HhYXdv3+/uLi4VatWI0eOHDJkiDijfpGZmdm1a9fu3btnZmYmGiwvL3/48CF3L7toACD7EhMTBw8enJ2draysfPbs2T59+rBOBABQ10l6+Saihw8fmpiYrFmzZurUqVUsku7Vq1evXr3EGexbeHp6Xrt2bfPmzZMmTZKTk+MGjxw5kp6ebmFhYWFhwTYeAMiwly9fWllZpaWlKSgoBAUF2djYsE4EAAASv+yEk5WVNWPGjB9++OGvv/5ineW/GT16dLt27Z48eTJ58mRuMUxoaOjPP/9MRL6+vqzTAYDMevfunaWl5bt37+Tl5QMCAtiuwQMAABEpKN9ubm4PHz5csWJFVlZWjx49fvzxx5ycHNahvpWCgkJAQEDTpk0PHz7cqFEjTU1NR0fHT58+/fTTT87OzjX1LK9fvw4MDJS630wAoJakpqZaWlq+evVKTk5uz54948aNY50IAKRJenp6YGBgYGAgrtlXG+SEQiHrDFU5evRoy5Ytuc9TlpWV7dy5c9WqVcrKyhs2bJgwYQLrdP/f9evXHz582K1bt759+35+b2pqqr+/f3R0NI/HMzExmTRpkpOT0/c/aWBgoIeHh+hLLy+vTZs2ff9hAUCqffr0aeDAgdwFdLdv3/7TTz+xTgQAUiYmJmbgwIGiL83NzR88eMAujqyR9DXfrq6uok36lJSU5s+f7+7u7uvrO3ny5AMHDuzatevzK7czMXDgwIrfppU0bdrU399fjHEAoI7KycmxsbHhmvf69evRvAEAJI2kLztRV1dXVPyf3xB0dXX37Nnz119/ycnJdenSxdvbm1tLXZcNHz6cx+OtX7+edRAAYKmgoMDe3p47QeXn57do0SLWiQBAKvXr14/H4/F4vC9epRu+k6SX768xNzePiYk5duzY6dOn27dvf/LkSdaJWFJQUFBTU6v0WwoA1ClFRUVDhw69c+cOES1atGjFihWsEwGAtJKXl1dTU1NTU2MdRDZJa/nmjBo16tmzZ9OmTZs0aZKNjU1iYiLrRAAADJSUlDg7O8fExBDR7Nmz8XcwAACJJd3lm4jU1NSWL1/+/PlzHR2dTp06+fr6FhUVsQ4FACA+5eXlo0aNunr1KhFNmTJl+/btrBMBAMBXSX355ujp6R0/fjwqKiosLMzU1PTChQusEwEAiAOfzx83bhz3Q8/NzW3v3r2i63kBAIAEkvTyHRQU9C3bV+fk5Ny9ezclJcXOzi4zM9PJycnR0fHVq1e1HxAAgBmhUDhlyhTuQy+urq4BAQFVXAYYAAAkgaR/RI/P51+7dq1r166ikeLi4uTk5MR/PH/+PDEx8dOnT5UeGBoaGhkZuWTJEh8fH3wSEQBk0qxZswICAohoyJAhQUFB+FkHACD5pOAn9a+//vrhw4eysjKuZ799+/Zbrreko6Njamr6/v17Ho/XoEEDMeRk6MaNG3Z2dsOHD586dSrrLAAgJt7e3rt37yYiKyurM2fOiC6JAADwnR4/frxw4UIiKisrY51FBklB+c7Nzd2yZUvVc5o1a2b6j/bt25uamurq6oonniRITU1NTU3t0KED6yAAICZ+fn6bN28mor59+54/f15VVZV1IgCQHVlZWeHh4axTyCwpKN+VyMnJ6evrcw1bpGHDhqxzsaSnp9e9e/dOnTqxDgIA4rB58+ZVq1YRUbdu3S5dulSvXj3WiQBApujq6rq4uBDRhQsX+Hw+6ziyRjrKt5GRkZOTk6mpaYcOHdq3b1+/fn3WiSRL7969T46ZXhgAACAASURBVJw4wToFAIjD/v37vb29iahDhw5XrlyR+WV1ACB+pqamISEhRKSqqoryXeOkoHx7eXlt3LgRH+EHADhx4sT06dOJyNDQMCIiolGjRqwTAQDAfyPpjbZp06bTp09H8wYAuHz58vjx4wUCQYsWLSIjI5s1a8Y6EQAA/GeSfubb2tqadQQAAPauX78+fPjwsrIyHR2diIgIAwMD1okAAKA6cEYZAEDSxcbGOjo6FhcXa2pqhoeHt2/fnnUiAACoJpRvAACJFh8fb29vn5+fr66ufvHiRQsLC9aJAACg+lC+AQAk14sXLwYPHpyVlaWsrBwSEtK3b1/WiQAA4LugfAMASKh3795ZW1unpqYqKCgcP37c1taWdSIAAPheKN+y4NKlSwYGBmvWrGEdBABqTEZGxuDBg1+9eiUnJ7d///7hw4ezTgQAdUVsbKyBgYGBgUFpaSnrLDJI0nc7gW9RWFhYWFiYmZnJOggA1Izc3FxbW9tnz54R0datWydOnMg6EQDUIUVFRa9evWKdQmahfMsCExMTZ2fnfv36sQ4CADWAx+M5ODg8ePCAiH755Zc5c+awTgQAdUvLli19fHyIyN/fv7y8nHUcWYPyLQs6deq0du1a1ikAoAaUlJS4uLjcunWLiBYsWODr68s6EQDUOQYGBlyv2LJlC8p3jcOabwAASVFeXj5q1KirV68S0bRp0zZu3Mg6EQAA1DCc+QYAkAh8Pn/cuHEXLlwgorFjx/7++++sEwFLd+/e5fF4LVu2bNOmDessAFCTcOYbAIA9oVA4ZcqUkydPEpGLi8uRI0fk5fHzuU5zd3e3tLTcvXs36yAAUMPwwx0AgL1Zs2YFBAQQkb29fXBwsKIi/iwJACCbUL4BABjz8vLiTnBaWlqGhIQoKyuzTgQAALUFJ1cAAFjy9fXdsmULEfXu3fvChQuqqqqsEwEzoaGhp06d4m4nJycTkb+/f1paGjeydu3aFi1aMAsHADUE5RsAgJm1a9euXr2aiLp16xYWFlavXj3WiYClx48fBwYGVhoUjfz8888o3wAyAOUbAICNnTt3LlmyhIjMzMzCw8MbNGjAOhEwpq+v37t3b+72n3/+yd0Qjairq7OJBQA1CuVbFuTn5ycmJmpra+vo6LDOAgDf5MiRI9ylK42MjCIjI7W1tVknAvbGjx8/fvx47na7du2Sk5MXLFiA7d5B/IqKit6+fUtEQqGQdRYZJNEfuExLS+vYsePKlSufPn3KOotECwsLMzY2xkUuAaTF2bNnJ0+eLBQKW7ZsGRkZ2bhxY9aJAAD+v9jYWGNjY2Nj49LSUtZZZJBEl2+hUPjkyZMVK1Z06NDB1NTUz8/v8ePHrEMBAHyXq1evjhkzhs/nN2nSJDIyUl9fn3UiAAAQH4ku37q6uiEhIWPHjq1fv35CQsKqVas6depkYmKybNmyv//+m3U6CTJw4MDo6OhZs2axDgIA/+LWrVsuLi6lpaVaWloRERHt2rVjnQgk1Jo1a/bt2zdy5EjWQaAuMjc3j46Ojo6Oxs6ntUFOKlbzFBcXX7ly5dSpU6Ghofn5+dxgu3btRowYMXLkyC5durCNx0pgYKCHhwcRjRo16sSJE6zjAMC/ePDgwaBBg3Jzc+vXrx8ZGdmzZ0/WiQAAqqKqqlpSUmJubv7gwQPWWWSHRJ/5FlFVVXV2dj527FhGRsb58+fd3d0bNGiQlJS0du1aCwuLtm3b+vj4/PXXX6xjAgB81bNnz2xtbXNzc1VVVS9cuIDmDQBQN0lH+RZRUVFxdHQMDAxMT0+/cOHC+PHjNTU1X7x4sX79+m7duhkaGi5atOjevXusYwIA/I8XL15YWVllZGQoKiqePHly0KBBrBMBAAAbUla+RVRUVIYNG3bkyJH09PTQ0FAPDw9NTc2XL19u3LixR48erVu3XrBgwZ07d6RiUQ0AyLY3b95YWVl9+PBBXl4+MDBw2LBhrBMBAAAz0lq+RZSVlYcOHRoQEJCenn7x4sUJEyY0bNjw9evXmzZt6tWrl6GhIeuAAFCnffz40crK6vXr13Jycvv37x8zZgzrRAAAwJLUl28RZWVlBweHw4cPp6WlXbp0aeLEiQ0bNuS2iAcAYCIjI8PKyio5OZmIdu7cOWnSJNaJAACAMdkp3yLKyspDhgw5dOhQenr6pUuXWMcBgDoqOzvbxsYmISGBiPz9/bEZKAAAkEyWbxElJSVbW1vWKQCgLsrPz7ezs3v48CERrVq1ytvbm3UiAACQCLJcvgEAmODxeA4ODrGxsUS0ePHiZcuWsU4EAACSAuUbAKAmlZaWurq6/vHHH0Q0d+7cNWvWsE4EAAASBOUbAKDG8Pl8Nze38PBwIpoyZcrWrVtZJwIAAMmiyDoA1IDU1NSwsDADAwMTExPWWQDqLqFQ6OnpeebMGSIaPXr03r17WScCAKiO7OzsO3fu/D/27jMgiqtx//5Zlg6CYMMSsQbEHuzxVqQGu9h7w27sGmOJiSUmRo0alRg7GhW7xqhIsSR2RaPYsPeuoEjf3efFPOHH3xYL7Nldvp9X45nZ4SLR5eLszBkhhFarlZ3FBDHzbQr27dvXsGHDhQsXyg4C5GpDhgxZtmyZEKJhw4YrVqwwM+MNFoBROnXqVMOGDRs2bJieni47iwniZwMAZIPx48fPmTNHCOHl5bVhwwYLCwvZiQAAhojLTkxBo0aN5s+f7+DgIDsIkEtNnz598uTJQogaNWps3brV2tpadiIA+HC1atW6fv26EOLTTz9NTU2VHcfUUL5NgZ2dXfHixWWnAHKp3377beTIkUKIChUq7NixI0+ePLITAcBHsbKyolfkHIMu3/Hx8cHBwR9zBrVaHRYWll15AOAloaGhffv2FUKUKVMmIiLC2dlZdiIAgEEz6PKdkpKirBvwwdRqdXaFAYCXrFu3rkePHjqdrnjx4pGRkS4uLrITAQAMnUGXbwcHh5kzZ37MGVhtAEAO2bp1a8eOHTUaTeHChaOiolxdXWUnAgAYAYMu37a2tkOHDpWdAgBetmvXrjZt2qSnpxcoUCAqKqpMmTKyEwEAjAMTwwDwfvbu3du8efPU1FQnJ6ddu3aVK1dOdiIAgNGgfAPAezh06FDjxo2Tk5Pz5Mmzc+fOKlWqyE4EADAmlG8AeFcnT54MDAxMTEy0tbX9888/a9SoITsRAMDIUL4B4J1cuHDB398/Pj7eyspqy5Yt//vf/2QnAgAYH8o3APy369ev+/r6Pnz40NzcfO3atb6+vrITAQCMkkGX78OHD3t7e0+ZMuXQoUMajUZ2HAC51L1793x9fW/dumVmZrZ8+fKmTZvKTgQAMFYGXb7d3Nz27Nkzbty42rVrOzs7N2nSZNasWadPn9bpdG951blz53bs2KG3kABM29OnT/39/S9duiSEmD9/focOHWQnAgAYMYMu33nz5i1btqyy/ezZs23btg0dOrRSpUouLi7t2rVbuHDhlStXXn1VuXLlrl27NnToUK1Wq9+8AExNYmJiYGDg6dOnhRDTpk3r06eP7EQAAONm0OVbCOHu7r5mzZoDBw5MnjzZ29vb2tpaCPHgwYOwsLDevXuXLl26ZMmSPXv2XLVq1b179zJf1a9fv/r16w8YMODtc+QA8BYpKSlNmzY9fPiwEGLs2LEjR46UnQgAYPQMvXyXKlUqICCgdu3aY8eOjYqKio+P37179/jx4z///HMLCwshxLVr15YsWdKxY8fChQtXqFBh0KBBW7ZsSUhIaN68uaWl5fz582V/BwCMUkZGRuvWrXfv3i2E+PLLLydPniw7EQDAFKgMfG741q1bhQsXVqvVr+568eLF33//HR0dHR0dHRMTk/UiE7VaXa5cuXv37n3yyScxMTF6zKtXK1as6NKlixDC0tLSxsZm4MCB9AMgW2i12o4dO65Zs0YI0bVr16VLl6pUKtmhAEBP9u/f36hRIyHEs2fPdDpdlSpVTpw4ITuU6TCXHeA/FCtW7E277OzsAgICAgIChBDx8fF79+6Njo7evXt3bGysRqOJjY0VQhQsWFB/WeVJS0tLS0tLTk6WHQQwEX379lWad1BQ0OLFi2neAHKVjIyMhIQE2SlMlqGX73eUN2/eZs2aNWvWTAjx8OHD3bt37969OyEhYdCgQbKj6UOlSpU6dOjAw/aAbDFy5MiFCxcKIfz9/VevXv3aT94AwISVKlXqhx9+EEKMGzcuIyNDdhxTY+iXneAtMi87adOmTVhYmOw4gCmYPHny+PHjhRCff/75rl27bG1tZScCAGmsra1TU1O57CR7GfoNlwCgN3PmzFGad9WqVf/880+aNwAg2xlx+f7zzz+bNm2aP39+Z2fnChUqTJ069enTp7JDATBWy5YtGzJkiBDC3d09PDzc0dFRdiIAgAky1vI9derUJk2a/PHHH48fP3769OmZM2fGjBnzySefDBw4kAoO4H2tX78+ODhYp9O5urpGREQUKFBAdiIAgGkyyvJ97969b7/91sbGpk6dOg0aNKhYsaKZmZkQ4sWLF/Pmzfv888+vX78uOyMAo/HHH3906NBBo9G4uLhERka+ZZElAAA+klGW7xUrVtStWzcuLm7//v3R0dGnTp169OjRhg0b+vXr5+DgcO7cuVq1apnw8t4AslFERETr1q3T09Pz588fGRlZpkwZ2YkAAKbMKMv33bt3Z8+eXbRo0cwRJyenoKCg+fPnX716deTIkQkJCV5eXjdv3pQYEoDh27dvX/PmzVNTU/Pmzbtr167y5cvLTgQAMHFGWb6tra3NzV+/Qrmzs/O0adMuX77s4eExfPhwPQcDYEQOHz7cuHHjpKSkPHny7Ny5s2rVqrITAQBMn1GW75o1a65YseItBxQuXDg8PPzq1av79u3TWyoARuTEiRNffPHF8+fPbWxstm3bVrNmTdmJAAC5glGWb29v78WLF0dFRb3lGEdHx+XLl69du1ZvqQAYi7Nnz/r7+8fHx1tZWW3evLlevXqyEwEAcgujLN958uQZPnx48+bNIyMj33KYh4fH48eP9ZYKgFG4ePGij4/Po0ePLCws1q1b5+/vLzsRACAXMcryLYQYNGhQgQIF/Pz8WrZseeXKlTcddv/+fX2mAmDgrl+/7uPjc+/ePbVavXLlyiZNmshOBADIXYy1fFtZWUVGRpYsWXLjxo0eHh59+/bdsWNHSkpK1mOWLFmSmJgoKyEAQ3Pnzh1vb++bN2+qVKolS5a0adNGdiIAQK7z+jVDjEKpUqX+/vtvPz+/s2fPLliwYMGCBba2tl5eXq6urtbW1seOHfvrr7+mTp0qOyYAg/DgwQMfHx/lg7Jff/21S5cushMBAHIjQy/f586dy5cvX8GCBV+7t0iRInv37h04cOC6deu0Wm1SUtL27dsz95YoUaJ79+76SgrAcD158sTPz+/8+fNCiFmzZvXu3Vt2IgBALmXol50cP3585syZbzkgf/78a9asOXPmTI8ePQoXLqwMWltbBwUF/fXXX4UKFdJLTACG69mzZwEBAadOnRJCfP/994MHD5adCACQexn6zLcQ4scff7x///60adMKFCjwpmPc3d0XL14shLhz505KSoqLi4utra0eMwIwUC9evGjYsOGxY8eEEGPHjv36669lJwIA5GqGPvOtWLZsmZub26+//qrVat9+ZJEiRUqVKkXzBiCESE1Nbdas2f79+4UQw4YNmzx5suxEAIDczgjKd6lSpQYOHGhvb9+vX79atWodP35cdiIARiAjI6Nt27bK07j69u07Y8YM2YkAADCG8j1lypRffvnl+vXru3btSk1NrVGjRv/+/ePj42XnAmC4dDpdt27dtmzZIoTo2LHj/PnzZScCAEAIwy/flSpV8vb2FkKoVCo/P7+YmJi5c+euXbvWzc1t+fLlOp1OdkCDcP369RUrVvCZAJBpwIABv//+uxCiWbNmy5YtU6lUshMBgNF48ODBihUrVqxY8Z+X++IDGEH5zrrOoFqt7tev38WLF9u1axccHFyvXr3Tp09LjGcgDh8+3KVLl1WrVskOAhiE0aNHh4SECCF8fX3DwsLMzY3gznIAMBznzp3r0qVLly5d0tPTZWcxQYZevl/Lyclp9uzZ//zzj62t7WeffTZ8+PDnz5/LDgXAIEydOvXHH38UQtSuXXvz5s1WVlayEwEA8H+MsnwrPDw8wsPDN2zYsHXrVnd397CwMNmJpGnZsmVSUpJSOIDcbN68eWPGjBFCVK5cefv27XZ2drITAYDx+d///peUlJSUlMT8RU4w4vKtaNq06ZkzZwYPHtyrVy8/P7+4uDjZiSRQq9U2NjZ8to5cLjQ09MsvvxRCfPrpp7t27cqbN6/sRABglMzMzGxsbGxsbGQHMU1GX76FEJaWlqNGjYqLiytWrFjlypXHjh2bnJwsOxQAvdq0aVOPHj10Ol3x4sUjIyOz3iuCXGv8+PHDhw+Pjo6WHQQA/o+hl++jR4/evn37XY50cXFZsmTJypUrf/nlFw8Pj61bt+Z0NgAGIiIiol27dhqNplChQpGRkZ988onsRDAIc+fOnTlz5pEjR2QHAYD/Y+gXKly4cOHOnTtFixZ9ddejR4/i4uIuXLgQ969Lly6lpKQIIZ4/f96sWbPGjRvPmTOnZMmSek8NQH8OHDjQvHnztLQ0JyeniIiIsmXLyk4EAMAbGXr5FkJMnTq1bNmy6enpWXv2xYsXnzx58vYXbtu2bf/+/ZcuXXJ2dtZPVAB6dvLkyYYNGyYlJdnb2+/YsaNixYqyEwEA8DZGUL4PHz5cvnz5dznSzs7O3d29XLlyHv8qVaqUWq3O6YQApLhw4YK/v39CQoK1tfWWLVtq1qwpOxHkGz9+/Lx585Rt5VnIX3/99bRp05SRCxcuFChQQFo4ADCK8v0mDg4OWXu2h4eHq6srz7EDconr16/7+vo+fPjQ3Nx87dq1yqNwgaSkpKdPn740mDnC4/oASGc05dvJycnDw6N8+fIeHh5K5y5WrJjsUADkuHfvnq+v761bt8zMzEJDQ5s0aSI7EQxFo0aN8ufPr2wri747ODiMHj1aGcmTJ4+0ZAAghDCK8v3ZZ5/NmDHDy8tLdhAABuHJkyd+fn6XLl0SQoSEhLRv3152IhgQb2/vzI9Bpk2bFh8f//XXX2eWbwCQztCXGhRC/PDDDzRvAIrExMTAwMDY2FghxLRp03r37i07EQAA78HQZ76bN2/Oo00BKFJSUpo0aaIs2zx27NiRI0fKTgQAwPsx9PJtb28vOwIAg5Cent66des9e/YIIQYNGjR58mTZiWDoLly4oNVquc4bgEEx9PINAEIIrVbbpUuXbdu2CSG6des2a9Ys2YlgBAoWLCg7AgC8zAiu+QaAvn37rlmzRgjRsmXLRYsWsagoAMBIUb4BGLqhQ4cuXLhQCBEQELBq1SqenAUAMF6UbwAGbezYscpFJnXr1t24caOlpaXsRAAAfDjKNwDDNWXKlO+//14IUaNGje3bt9va2spOBADAR6F8AzBQP//887hx44QQlStX3rlzJ2tWAABMAOUbgCH69ddfhw0bJoQoV65cRESEk5OT7EQAAGQDyjcAg7N8+fL+/fsLIUqXLh0ZGVmgQAHZiQAAyB6UbwCGZe3atT179tTpdMWLF4+KiipSpIjsRAAAZBvKNwADsmXLlo4dO2o0msKFC0dFRbm6uspOBABAdqJ8AzAU4eHhbdu2zcjIKFCgQGRkZJkyZWQnAgAgm1G+ARiEvXv3tmjRIjU11cnJKSIiwsPDQ3YiAACyH+UbgHwHDx5s3LhxcnKyg4NDeHh45cqVZScCACBHUL4BSBYTExMYGJiYmGhra/vnn39Wr15ddiIAAHIK5RuATLGxsf7+/gkJCdbW1lu3bq1bt67sRAAA5CDKNwBp4uLifH19Hz9+bGFhsX79eh8fH9mJAADIWZRvAHLcuHHD19f3/v37arV6zZo1jRo1kp0IAIAcZy47QPbYtWvX1atX/f39S5YsKTuLBM+ePbtw4YKzszMPAoSxuH//vq+v782bN1Uq1bJly4KCgmQnAgD8/5KTk2/cuCGE0Ol0srOYIBOZ+Z4/f37fvn2PHz8uO4gcO3fudHd3/+GHH2QHAd7J06dP/fz8Ll68KISYN29ep06dZCcCAPyfI0eOuLu7u7u7p6Wlyc5igkykfAMwFomJiYGBgadPnxZC/Pjjj/369ZOdCAAA/TGRy05yOS8vr2+//faTTz6RHQT4DykpKU2bNj18+LAQYsyYMaNGjZKdCADwsipVquzZs0cI4e/vz+R3tqN8m4KCBQvWr19fdgrgP6Snp7du3Xr37t1CiIEDB06ZMkV2IgDAazg6Oiq9QqVSyc5igrjsBIA+aLXarl27btu2TQjRtWvXOXPmyE4EAIAElG8A+tC3b9/Vq1cLIYKCghYvXsxsCgAgd6J8A8hxI0eOXLhwoRDC399/9erVarVadiIAAOQwkWu+u3TpUqtWrYoVK8oOAuBlkydPnj59uhCibt26mzZtsrS0lJ0IAABpTKR884QOwDDNmTNn/PjxQoiqVatu27bN1tZWdiIAAGTishMAOWXZsmVDhgwRQri7u4eHhzs6OspOBACAZJRvADliw4YNwcHBOp2uRIkSkZGRBQoUkJ0IAAD5KN8Asl94eHiHDh00Gk3hwoUjIyOLFi0qOxEAAAaB8g0gm+3Zs6dFixZpaWnOzs67du0qXbq07EQAABgKyjeA7HTw4MEmTZokJyc7ODjs3LmzQoUKshMBAGBAKN8Ask1MTExgYGBiYqKdnd327durV68uOxEAAIaF8g0ge8TGxvr7+yckJFhbW2/ZsuXzzz+XnQgAAIOTu8r3pEmTypQpk5CQ8NK4RqPRaDRSIgGmIS4uztfX9/Hjx5aWlhs2bPDx8ZGdCAAAQ5S7yvfZs2cfPXr06mM+EhMTx4wZc/78eSmpAGN39epVHx+f+/fvq9Xq1atXN2zYUHYiSHbmzJkjR45cu3ZNdhAAMDi5q3yPGTOmdOnSZmYvf9eOjo7ff//9wIED6d/A+7p9+7aPj8+tW7fMzMyWL1/O42YhhOjatWvNmjWnTJkiOwgAGJzcVb4rVqy4aNGi9u3bX716Net4YmJieHj43bt3u3XrJikaYJQePXrk5+d39epVlUq1YMGCjh07yk4EAIBBM5cdQN+qVq06e/bsUaNGVa9ePW/evDExMQcPHoyJicnIyBBCBAQEyA4IGI2EhISAgIBz584JIWbNmhUcHCw7EQAAhi53le/4+Pg5c+b89ddfx44dW7lyZea4q6url5eXj49Pq1atJMYDjEhSUlLjxo1jYmKEEBMnThw0aJDsRJBs3759q1atUraPHz8uhFi0aJFarVZGvvrqq5IlS0oLBwAGI3eV7549e27cuFEIYWZmVqVKlTp16ty5c6dIkSJz585VqVSy0wFGIy0tLSgo6O+//xZCDB8+fPz48bITQb7Y2NgFCxa8NJg50rVrV8o3AIjcVr5dXFwaNGgwePDg+vXr582bVxlcsWJFx44d58yZkz9/frnxAKOg0Wg6dOgQHh4uhOjVq9f06dNlJ4JBKFCgQJUqVZTtkydPKhuZI3Z2dnJiAYCByV3lu3bt2m3atKlfv37Wwc6dO9epU6dbt24//vhj+fLlZWUDjIJOpwsODt6wYYMQol27dr/++qvsRDAUrVu3bt26tbJdrVq148ePBwcHL1y4UG4qADA0uWu1k6ZNmz58+PDV8dKlS69Zs2bIkCHKx+gA3mTw4MHLli0TQjRq1Cg0NPTVhTsBAMBb5K4fnA4ODm+6pdLe3v7+/ftffvmlniMBRuSrr7765ZdfhBBeXl7r16+3sLCQnQgAACOTuy47eYvk5OS4uLg6derIDgIYqO+++27atGlCiFq1am3dutXa2lp2IhiukSNH3r9/v0KFCrKDAIDByV3lOzU1dcyYMSkpKQMHDixXrlzWXTY2NufOncuXL5+sbIAh++mnn7799lshRNWqVXfs2JEnTx7ZiWDQ2rZtKzsCABio3HXZybhx42bOnDl//vzKlSsvX748czwpKWnfvn0lS5Z0cHCQGA8wTHPnzh01apQQonz58rt27cpcKQgAALyv3FW+b926dfbs2VOnTtWsWbNv377//POPMm5ra7tt27aLFy/KjQcYoEWLFikP0Pn0008jIyNZkRMAgI+Ru8p3wYIFXV1dK1asuG/fvi+//HL06NGZu8aPHz9kyJC0tDSJ8QBD8/vvv/fp00en05UoUSIqKsrFxUV2IgAAjFvuKt/NmzcfO3asEEKlUk2aNOnKlSu3bt1SduXJkycgIGDt2rVSAwIGZNOmTV27dtVqtUWLFo2Oji5WrJjsRAAAGL3cVb4bNGhw+vTpvn37ajQaKyurqVOnZm3bZcqUyXohOJCb7dq1q127dhqNplChQlFRUTwYHACAbJG7yrcQYtq0aStXrqxXr15kZGSjRo3Onj2buevEiROXL1+WmA0wEPv372/RokVaWpqTk1NERISbm5vsRAAAmAiDLt+XLl1aunTpjRs3svGcn332WXh4+JkzZ/z8/GrUqHHu3LmTJ0/evn175cqVkydPdnZ2zsavBRijEydONGrUKCkpyd7efseOHRUrVpSdCAAA02HQ63ybmZn16NFDCFGmTBlvb28fHx9vb+//XGzhyZMnlpaW9vb2bzrg888/j4qKCgoKOnXqlBCiatWqmbv69OmTTdkBo3T+/PmAgICEhARra+utW7fWrFlTdiIAAEyKQc98lypVSqnaly5d+u2339q2bVuwYMEqVaoMGzbszz//TExMfO2r0tPTBwwYsG/fvrec2dPTU5lWd3d3V0acnJymTJkSHByc7d8FYCyuX7/u5+f38OFDc3PztWvXNmjQQHYiAABMjUHPfAshKlWq5OLi4uDgEB0dHRcXp9Pp/vnnn3/+GPBpTAAAIABJREFU+efnn382NzevUaOGMh1eu3ZtKysr5SWFChVavHhxr169nj9/3qhRozed2cLColu3bl27dn38+PGzZ89cXV3VarW+vi3A4Ny7d8/X1/fWrVtmZmahoaFNmjSRnQgAABNk6OW7VKlSEyZMUNY4u3379u7du6Ojo6Ojo69fv56RkXHgwIEDBw5MmjTJxsambt26ShH39PQ0NzdfvHhxy5Yt8+XLV6tWrbecX6VS5c+f32CfG7Jjx47Lly/b2dk1b97cyclJdhyYrMePH/v5+V26dEkIERIS0r59e9mJAAAwTYZevps1a1awYEFlu2jRop06derUqZMQ4sqVK9HR0bt37969e/fdu3eTk5MjIiIiIiKEEHnz5vXy8qpdu3Z8fPz333+/detWmd/Ah7p7925wcPD27dtVKpVOpxs9evTChQubNm0qOxdMUEJCgr+/f2xsrBBi2rRpvXv3lp0IAACTZejlu3Hjxq8dL1WqVKlSpZRLtM+dO6dMh+/Zs+fJkyfx8fGbN2/evHmzEMJ4Fyfu1KnT/v37Q0NDO3TocOvWrYCAgM6dO1++fNlgJ+lhpBITEwMDA2NiYoQQ48ePHzlypOxEAACYMoO+4fIdlStXbsCAARs2bHj06NGJEydmzJjRqFGjPHnymJubd+nSRXa6D6FcXfPNN9907txZrVa7urouXbrU0tJy9+7dsqPBpCQnJzdp0uTgwYNCiBEjRkycOFF2IgAATJyhz3y/F5VKVaVKFWU5FI1Gk5aWZmNjIzvUhwgLCzMzM+vatWvmSO3atR8+fCgxEkxPWlpaixYt9uzZI4To37//Tz/9JDsRAACmzxRmvl9LrVYbafMWQpw8ebJmzZopKSmtW7cuX778//73v9mzZ2s0Gtm5YDoyMjLatGkTHh4uhOjRo8fcuXNlJwIAIFcw4pnvxMTEnTt3HjhwQKvVFilSpF27dsWLF5cdKntcvnzZycmpYsWKn332WYMGDU6cODFkyJBt27aFh4ebmZns70vQG61W26lTpy1btggh2rdvv3DhQpVKJTsUAAC5grGW7+PHj7dq1eratWuZI2PHjg0KCho2bJjRPZNv0qRJd+7cUba9vLzatm2bnp5+8eLF4cOHT58+XRkfMmTI7NmzN2zY0Lp1a3lJYQp0Ol1wcHBYWJgQokWLFqGhofxGBwCA3hjlD9309PTmzZtnbd5CiIyMjLVr19aqVWvEiBE6nU5StA+xZs2aX//1119/CSFsbW3Nzc2nTp2aecyUKVNUKpWyhAvwMYYOHbp06VIhRGBg4Jo1a8zNjfU3cAAAjJFR/txdv379ixcvZs+e3ahRIysrq8ePH//9998RERF79uxJSEiYMWPGrVu3li9fnvnMSwN34sQJrVarbCtNqEKFCkePHrWwsMg8xs7OztraOiUlRU5EmIoJEybMnj1bCFGvXr0NGzZYWlrKTgQAQO5ilDPfJ06cWLZs2aBBg0qXLl2sWLHKlSsPGDBg8+bNjx49Wrx4cfHixcPCwgICAtLT02UnfSeWlpbW/1LKd/Xq1ePj48+fP595zMmTJ5OTkytXriwvJozejBkzlMUEq1Wrtm3bNuO9IxkAAONllOU7IyOjSpUqr46bm5v36NHj4sWLs2fPPnbs2Jw5c/QW6cmTJ0FBQaGhoa/dm5qaGhoa2q1btzZt2nzzzTdZW/Vr9enTx9bWtkOHDsqlNbdv3+7bt6+NjU23bt2yOzhyi4ULF44YMUIIUb58+Z07d+bJk0d2IgAAciOjvOzEzc1t3759ynPmX2VpaTlo0KCKFSu2b9++Q4cOhQsX1kOkFStWbNq0qXTp0q/uunHjRqtWrY4ePZo5Mm3atLlz5yqP53yt4sWLL1++PDg4uEyZMi4uLg8ePDAzM1u1apXJLOcCPVuzZk3fvn2FEKVLl46IiMiXL5/sRAAA5FJGOfPt5+c3efLkJ0+evOWYBg0azJgxY/HixTkdRqfTrVu37ttvv33TAW3btj169GjNmjUPHz589erVSZMmabXaXr16HThw4C2nVdZymT59eqdOnaZNm3bz5s2goKDsT49c4M8//+zSpYtWqy1atGhkZKR+fh0FAACvZZQz36VKlapSpUrjxo0jIyNtbW3fdJgy851zMU6fPj1s2LArV65cuXLlTcdERkYeOnSoSJEie/bssba2FkKMGzdOrVaPGTNm0qRJO3bseMv58+bNO2TIkOzPjdxkz549rVq1Sk9Pz58/f0RERIkSJWQnAgAgVzPKmW8hxPfff3/8+PHKlSu/ZfU9MzOztLS0nMuQkJBw6tSpxMTEggULvuneNeW682HDhinNWzFw4EAHB4edO3fGxcXlXDzgyJEjTZo0SUlJcXR0DA8PL1eunOxEAADkdsZavkuVKjVv3rwrV660aNHC29t7//79r67tfeXKlRxtt3Xr1r3/r549e772mJiYGCFEvXr1sg7myZNHuWFU2QvkhNOnTwcGBiYmJtra2v7555+fffaZ7EQAAMA4LztRBAcH29vbd+7ceffu3XXr1i1YsOAXX3wRGBjo6upqY2Nz7NixiRMnfvHFFxITJiQk3L59W6VSeXh4vLSrQoUK+/btO3PmTLZ8ob179/r6+pYvX97T01MZadasmaOjY7acHMbo0qVL/v7+T548sbS03LRp0+effy47EQDA0G3atOn58+dCiPv374eHhwshjGXVZuNi6OU7NTXV3NxcrVa/dm+7du3s7e07dOjw/PnzBw8ehIaGZl3sz8zM7E0T0vpx8+ZNIUSePHns7Oxe2qXc9Hbjxo1s+ULK7HtUVFTmSGxsLOU717p165avr++9e/fUavXq1av9/f1lJwIAGIERI0a85TY2ZBdDv+xk3bp127Zte8sBjRs3vnbt2vjx41/qmpaWlqGhoTVr1szhgG+TkZEh/n1o5UuUQeUAIBs9fPjQ19f3+vXrKpVqyZIlLJIDAIBBMfSZbyFE9+7d169f7+3t/aYDnJ2dJ06cOHr06IMHDx47diwlJcXV1bVZs2ZOTk76zPkq5dndr/3IRhnMrod7N2/efOnSpebm5plF38rKKlvODOMSHx/v7+9/4cIFIcScOXO6dOkiOxEAwGicO3dOq9UKIXQ6XWpqqhDCxcVF2UA2MoLy/fTpUx8fnw4dOsyYMcPFxeVNh9na2vr4+Pj4+Ogz29u5urqqVKrnz58nJCS8NDGvXJFSsmTJbPlClpaWefPmzZZTwXglJiY2bNjw5MmTQojJkycPHDhQdiIAgDHJOif4pmXc8PEM/bITIYSZmZmzs/OqVavc3Nxmz56t0WhkJ3pXdnZ2rq6uQohXb6yMjY0VQpQvX15CLJii5OTkpk2bHjx4UAgxcuTIsWPHyk4EAABewwjK94QJEx4+fBgdHd20adOhQ4d6enq+/dmQBkW56DwiIiLr4KNHj06ePGlmZlatWjVJuWBS0tLSWrRosXv3biHEgAEDpk2bJjsRAAB4PUMv33ny5GnRooWZmVmDBg1WrFhx5MgROzu7unXr9uzZ89GjR7LT/bfhw4cLIWbPnh0fH585OG3atOTk5FatWinz4sDHyMjIaNOmjbImVI8ePX755RfZiQAAwBsZevlu1qxZxYoVM/9YrVq1/fv3r1y5cteuXW5ubgsWLFDuDDBY1atX/+KLL54+ferp6blu3bp9+/b17t37p59+MjMzGzdunOx0MHparbZTp05btmwRQrRv337hwoUqlUp2KAAA8EaGXr5fq0OHDhcuXBgwYMCQIUNq165t4M+JXLNmTdOmTa9cudKmTZv69esvXLjQ2dl5+/btWX+p+EgRERGenp6zZs3KrhPCKOh0up49e4aFhQkhWrRoERoaamZmlP+iAQAGJSYmxtPT09PTk4fs5AQjWO3ktWxtbSdOnNizZ88RI0bUqFGjT58+U6ZMkbjix4QJE4YMGfLaAI6Ojps3b963b190dHRSUpK7u3vTpk0LFCiQjV/96dOnT58+9fLyysZzwvANGDBg2bJlQojAwMA1a9a8dkV5AADe1/Pnzw18ZtOoGfdPa1dX13Xr1u3du3fw4MFubm4//fSTrIWN8+fPnz9//jftValU9evXr1+/fg599dKlS3t7e9euXTuHzg8DNHz48JCQECGEt7f3xo0bs2vNeAAAihQp0qtXLyHEkiVLjGiVOWOh0ul0sjNkA41Gs2jRonHjxpUrV27+/PkVKlSQnUgfVqxYofyy0aZNG+XaA+QS48ePnzx5shCiTp06u3btsrOzk50IAGCCrK2tU1NTq1SpcuLECdlZTIehXyH6+PHj5OTk/zxMrVb36dPn4sWLn332WY0aNYYPH/78+XM9xAP0b+rUqUrzrlat2o4dO2jeAAAYEUO/7GTHjh0lSpSoW7fumw5IS0u7fPlyXFzchQsX4uLi4uLidDrdzJkzw8LCZs6c2aZNG32mBXLa7Nmzx4wZI4SoWLFieHi4g4OD7EQAAOA9GHr5FkKsXbtWKd86ne7mzZtx/1La9vXr1197NdLt27fbtm27aNGiTZs2MTUI0/Dbb78NGTJECOHm5hYZGens7Cw7EQAAeD9GUL7nzp27f//+jIyMixcvvsslKBYWFmXKlClXrpyHh4eHhwdLQMA0rFixol+/fkKIUqVKRUVFFSxYUHYiAADw3oygmOp0uresd2NlZeXm5pZZtT08PMqWLWthYaHPhEBOW79+fffu3bVa7SeffBIVFVW0aFHZiQAAwIcwgvKdlZ2dnbu7e9aqXapUKbVaLTuXZM+ePTt//ryzszOzoSZp+/btHTp00Gg0Li4uUVFRJUqUkJ0IAGDKkpOTr1+/LoQwjTXxDI0RlG8LC4vOnTsHBQV5eHiUKFGCp2e/aufOnTt37hw2bNiMGTNkZ0E227dvX6tWrdLT0/PlyxcZGVm2bFnZiQAAJu7IkSM8uS/nGEH5nj9/fnBwsOwUgATHjh1r3LhxcnKyg4NDeHh4+fLlZScCAAAfxdDLd+XKlbmU4j81aNDg22+/LVasmOwgyE5nzpz54osvnj9/bmNjs23bNk9PT9mJAAC5QpUqVfbu3SuE8PPzS0tLkx3H1Bh6+a5YsaLsCEagQIEC9erVk50C2eny5ct+fn6PHz+2sLDYsGHD//73P9mJAAC5haOjo9IruNY3Jxj6Ey6BXOj27du+vr53795Vq9W///57YGCg7EQAACB7UL4Bw/Lo0SM/P79r166pVKqFCxe2bt1adiIAAJBtKN+AAUlISAgICDh37pwQ4ueff+7evbvsRAAAIDsZ+jXfQO6RlJTUuHFj5ZFS33333eDBg2UngkzXrl0TQuTPn9/e3l52FgBAtmHmGzAIaWlpLVq0+Pvvv4UQw4YN++abb2QngkxarbZkyZIlS5Zcs2aN7CwAgOxE+Qbk02g07du337VrlxAiODiYhyUBAGCquOzEFMTHx58+fbpAgQIuLi6ys+C96XS6nj17bty4UQjRtm3bBQsWyE4EAMjVXrx4ceXKFcHj5XMG5dsU7Nq1q1KlSjxe3kgNHjx4+fLlQohGjRqtWLHCzIzPo3KvTZs2nTx5Ugih1WqVkQkTJty8eVPZ/vbbb1lzF4AeHDt2jMfL5xzKNyDTuHHjfvnlFyGEl5fX+vXrLSwsZCeCTJs3bw4NDc06cufOnYkTJyrb33zzjVqtlpELAJBtKN+mwMfHZ9KkSUWKFJEdBO/np59+mjJlihCiRo0aW7dutba2lp0Ikjk5OSn/kLVa7b1795TBzH/aTHsD0I+qVaseOHBACOHl5cXj5bMd5dsU5MuXr3bt2rJT4P0sWLBg1KhRQogKFSrs2LEjT548shNBvlmzZs2aNUsIodVqlUnuhQsXBgcHy84FIHdxcHBQegW/8+cEri4FJFi9enX//v2FEGXKlImIiHB2dpadCAAA6APlG9C3rVu3dunSRavVFitWLDIykjVqAADIPbjsBNCr6OjoNm3aZGRkFChQIDIy0tXVVXYiGCKVSjVmzBghRNWqVWVnAQBkJ8o3oD+HDh1q1qxZamqqo6NjeHi4m5ub7EQwUCqVSrkZFwBgYrjsBNCTq1evNmzYMDEx0c7Obvv27cxoAgCQC1G+AT1xdXVt27atlZXVpk2b6tSpIzsOAACQgPIN6ImZmVlISMixY8f8/PxkZwEAAHJQvgG9qlChguwIAABAGoO+4fLx48f169f/mDOYm5ufPHkyu/IYrOPHj/fv39/X1zcoKEh2FgAAYNwuXbo0c+ZMIURGRobsLCbIoMt3enr6mTNnPuYMyiPiTN7ly5dDQkJsbGwo3wAA4CPdvn07JCREdgqTZdDl29nZefv27R9zBjOzXHFdTd68eYsXL16kSBHZQQAAgNGzt7evVKmSECI2Nlar1cqOY2oMunxbWloGBgbKTmEE/P39w8LCZKcAAACmwNPT859//hFCWFtbp6amyo5janLFxDAAAABgCCjfAAAAgJ5QvgEAAAA9oXwDAAAAekL5BgAAAPSE8g0AAADoCeUbAAAA0BPKNwAAAKAnlG8AAABATyjfAAAAgJ5QvgEAAAA9MZcdANng+PHj/fv39/X1DQoKkp0FAAAYt0uXLs2cOVMIkZGRITuLCaJ8m4LLly+HhITY2NhQvgEAwEe6fft2SEiI7BQmi/JtCvLmzVu8ePEiRYrIDgIAAIyevb19pUqVhBCxsbFarVZ2HFND+TYF/v7+YWFhslMAAABT4Onp+c8//wghrK2tU1NTZccxNdxwCQAAAOgJ5RsAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOgJ5RsAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AeD/ERAQYG5u3r59e9lBAAAmyFx2AGSDa9euLV++vHz58tWqVZOdBTB6mn/JDgIActy/f3/nzp1CCK1WKzuLCaJ8m4IjR44cOXJk2LBhlG8AAPCRzp8/361bN9kpTBblGwDE1atX9+/fr2xHRUUJIdatW7dy5UplxNvbu0iRItLCAQBMCOXbFLRs2fL33383N+f/JvCB9u/f37lz55cGM0e2b99O+QaQe9SrVy8lJUUI4ejomJqaKjuOqaGumQK1Wm1lZSU7BQAAMAUqlYpekXNY7QQARPv27V/8q3bt2kKIRo0aZY4EBATIDggAMBHMfAOAUKvVtra2yrayYWtrmzkCAEB2YeYbAAAA0BNmvgHg/+Hl5ZUvXz7l4hMAALIX5RsA/h/jxo2THQEAYLK47AQAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOgJ5RsAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AQAAAD2hfAMAAAB6Qvk2BREREZ6enrNmzZIdBAAAGL2YmBhPT09PT8/09HTZWUyQuewAyAZPnz59+vSpl5eX7CAAAMDoPX/+PCYmRnYKk0X5NgWlS5f29vauXbu27CAAAMDoFSlSpFevXkKIJUuWaDQa2XFMDeXbFHh6ev7222+yUwAAAFNQtmxZpVeEhoZSvrMd13wDAAAAekL5BgAAAPSE8g0AAADoCeUbAAAA0BPKNwAAAKAnlG8AAABATyjfAAAAgJ5QvgEAAAA9oXwDAAAAekL5BgAAAPSE8g0AAADoCeUbAAAA0BPKNwAAAKAnlG8AAABATyjfAAAAgJ5QvgEAAAA9oXwDAAAAekL5BgAAAPSE8g0AAADoCeUbAAAA0BPKNwAAAKAnlG8AAABATyjfAAAAgJ5QvgEAAAA9oXwDAAAAekL5BgAAAPSE8g0AAADoCeUbAAAA0BPKNwAAAKAn5rIDIBscP368f//+vr6+QUFBsrMAAADjdunSpZkzZwohMjIyZGcxQZRvU3D58uWQkBAbGxvKNwAA+Ei3b98OCQmRncJkUb5NQd68eYsXL16kSBHZQQAAgNGzt7evVKmSECI2Nlar1cqOY2oo36bA398/LCxMdgoAAGAKPD09//nnHyGEtbV1amqq7DimhhsuAQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOgJ5RsAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOgJ5RsAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOgJ5RsAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOgJ5RsAAADQE8o3AAAAoCeUbwAAAEBPKN8AAACAnlC+AQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOiJuewAeI1p06alp6e/Ol60aNFu3brpPQ4AAACyB+XbEE2YMCElJeXV8Vq1alG+AQAAjBfl2xDduXNHp9NlHVm1atXQoUO/++47WZEAAADw8SjfhsjJySnrHy9evDhq1KhJkyb5+/vLigQAAICPxw2Xhk6n0/Xq1atYsWLDhg2TnQUAAAAfhZlvQ7do0aK9e/du3brV0tJSdhYAAAB8FGa+DVpKSsqECRMCAgKaNGkiOwsAAAA+FuVbPh8fn2L/Gj9+fNZdixcvvnv37uTJk2VlAwAAQDbishP5SpcurVarlW0XF5fMcY1G8+OPP3p4eFSrVk1SNAAAAGQnyrd8v/3222vHd+/effPmze+//17PeQAAAJBDuOzEcK1fv16lUnXs2FF2EAAAAGQPynf2uHjxorm5+ejRo1+79+zZs61bt3Z2dra2tq5ateovv/zy0jN0XmvLli2lS5cuXrz4mw549OiRsnH58uUPiw0gV1m7dm2TJk06d+4sOwgA45CRkSGEePz4sewgJoXLTrLHtGnTNBqNRqN5dde2bdvatWv34sWLokWLFitWLDY2dtCgQdHR0evWrTM3f+N//0ePHul0Oi8vr7d80eTkZGUjPj7+4+IDyBXi4uK2bdtWoEAB2UEAGAdlrjAlJUV2EJPCzPdHSUlJiY2N7dy58+LFi197QGpqap8+fV68eDF+/Phr166dOnXq0KFDJUqU2Lx588qVK99y5vz589+7d2/hwoU5ExwAAAASMPP94Xbv3u3t7f32Y5YsWXLnzp1atWpNnDhRGfH09Jw+fXqrVq2+//77Ll26mJl9+O8/Wq1W2XjtjDveRUZGxpMnT4QQzs7Ob/kgwjBptVrl0qO8efNKfAZTenr606dPhRD58uXLXLcnJyQmJiYlJZmbmzs7O2fXOTUajfJxqpOTk4WFxQefR6fTPXz4UAjh6OhoZWX1vi9PS0tTPr/Knz//e70nPHz4UKfT5cmTx8bG5l2OT0pKElmuWMMHePHixYsXL7L376HeJCUlJSYmmpmZ5c+fX2KM58+fJycnW1hYODk55egXevz4sUajsbe3t7W1za5zKn8B1Gp1vnz5PuY8KSkpz549U6lUH/ZJ1LNnz1JSUiwtLfPmzfvur/qAtxpl5juzbyBbMPP94QoXLhz8r/Lly7/2GGV6e9CgQVkHg4KCihUrdvHixcOHD39MgFu3bikb165d+5jz5GaxsbGFChUqVKhQTEyM7Czv7fbt20r4yMhIiTEOHjyoxLh48WKOfqHx48cXKlTo888/z8Zznj9/Xgl/5MiRjznPs2fPlPNs3rz5A14eHh6uvPzevXvv9cISJUoUKlQoJCTkHY+fOXOm+PenKT7MxIkTCxUqVL16ddlBPsTcuXMLFSpUunRpuTFGjBhRqFAhHx+fnP5C5cuXL1So0PTp07PxnFOnTi1UqFDVqlU/8jzLli1T/tV/2Mt79+5dqFChoKCg93rVzp07lS96//79d3yJ8nbBNd/Zy8im+gyKu7t75mUhX3755ZkzZ149Rhl86V+pSqWqXLnyrVu3YmNja9eurYeoAAAAMAg6ZIeBAwcKIUaMGJF1UJmZtrCwyMjIeOn4UaNGCSEGDx78MV+0T58+kv/2AACAXOBj6gpewmUnOUi5sNLOzu7VC2EdHBzER3+O4+fn9zEvBwAA+E88aTt7Ub5zkE6nE0K89p4GZVD3cVdetmzZ8iPPAAAA8BblypU7evSo7BQmhWu+c5C9vb3Ishp3VsqgcsBHon8DAAAYC2a+c1DJkiUtLS2Tk5MzlyXJFBcXJ4Rwc3OTkQsAAAByUL5zkFqtVup1bGzsS7uUVVDetEAhAAAATBLlO2d98cUXQojff/896+DJkydjY2MdHR1r1aolKRcAAAAkoHznrGHDhllbW69evXrfvn3KyIsXL0aOHCmE+PLLL5U1T/QgNTV16dKlvXr16tGjx9y5c5VH8QHAm9y5c2fGjBndu3fv27fv5s2bMzIyZCcCYAQ2b96sLKaMt1Bxu162+PLLL+fOnTtixIiffvrppV3ffPPNpEmTzMzMOnbsWKhQoU2bNl2+fLlYsWInT578yIfTvqMnT55Ur179ypUrHh4eZmZmyjMdd+3aValSJT18dQBGZ9u2bZ07d05PT3dzc7t79+7du3f9/Pw2bdpkZ2cnOxoAw5WRkVG5cmWNRnP+/HnZWQwaM9/Zo3DhwuXKlXvtc2InTpz422+/OTo6rlixYvr06VeuXGnYsGFMTIx+mrcQ4quvvrpy5coff/xx5syZ06dP79u378mTJ8OHD9fPVwdgXNLS0vr161e4cOFz584dP3785s2bo0aNioiImDdvnuxoAAzU0aNHly9fXqNGjbNnz8rOYgSY+daTjIyMkydPJiUlubm5vbaj55yiRYt6eHhERERkjgQFBW3fvj0lJUWfMQAYhbVr17Zt23bRokU9e/ZURrRabZEiRYoVK3bs2DG52QAYJk9Pz5iYGGXbzc2Nme+3Y51vPTE3N5f1gKjevXvXrFkz68jt27fz589J6Nv2AAAgAElEQVQvJQwAAxcfH1+kSJGsD9A1MzOzsrJ67SMLAEAIcfDgQa1WK4SoWLGi7CxGgPJt+iZMmKBsXLx4MTExMSQk5MiRI6tXr5abCoBh6t27d+/evbOOREVF3bhxo1+/frIiATBwlpaWyoZKpZKbxChQvnMRb29v5XE/VapUYZVDAP9Jp9OtXLmyX79+JUqUGD16tOw4AGAKKN8m5d69e82bN8/8488//1y7du3MP0ZFRb148WLjxo2zZs1q3Ljx4cOHWbsAyOVCQ0Pnz5+vbOfJkyfrzSFHjx4dPHjwwYMHq1WrtnHjxk8++URSRgAGpFOnTpcuXVK2W7ZsqayejPdC+TYpOp3u2bNnmX98aWneTz/9VAhRtWrVfPnyDR06dNWqVb169dJ3RACGJDU1NeubhiItLW3EiBFz5851dXX9/fff27dvz0fJABSJiYmZbxqs3PBhKN8mpXDhwi+t8nPw4MEuXbpMnz69WbNmmYPVq1cXQsTHx+s7HwAD06tXr1d/Cf/666/nzZs3bty4sWPHWllZSQkGwDBt3rxZdgSjxzrfJq5UqVI3btxYv3591sG///5bCFG5cmVJoQAYrgMHDvz8889jxoyZOHEizRsAsh0z34YoNDR0/Pjxa9asyXrFdqb9+/fPnTv32LFjarW6Tp06Q4cOfcvKPoUKFWrbtu3KlSsrVqzYoUMHIcT69esnTJhQqVIlX1/fHPweAOhRy5Ytb9y4cfTo0Vd3abXakJCQdevW3bhxI1++fI0aNRo1apStre2bTrVmzRqdTqdWq6dMmZJ13NnZmQVPANNw+/btOnXq9O7de+zYsa/uvXv37rRp05T7xNzd3bt3796qVSv9hzRlOhgY5emsQojo6OhX9/78889qtVoI4eDgoNwuaWtru3r16rec8O7du4GBgZn/x1UqlY+Pz71793LsOwCgVydOnDAzM3NxcXl1V0JCQkBAgBDCzMwsX7585ubmQogKFSpcuXLlTWerW7fua39YlClTJie/CQD689VXXwkhhg0b9uquAwcOuLi4CCGsrKycnZ2Vf/59+vTRaDTvcuayZcu6ublld15TQ/k2LKdOnWrSpInyd/3V8n3mzBmVSmVtbf3rr7/qdLqMjIxJkyapVCpbW9uHDx++/cyxsbEbN27csGHD5cuXcyo9AP3SaDSrVq0qWbKkEOK15XvcuHFCiHLlyp04cUKn0926dcvHx0cI0axZs7ecM+N13vFHLwBD9vjx49GjRyvLcr9avjUaTdmyZYUQ3bt3f/bsmU6n2759e8GCBYUQYWFh73J+jUbDe8V/onwbiokTJ7608N+r5Vu5bmTEiBFZB1u3bi2E+Prrr/UYFoB8lStXtrCwyHzHeLV8x8fHOzo6CiFiYmIyBx8/fuzg4KBSqU6dOqXfvABkOnjwoLOzc9aVi14t36tWrRJClC9fPmuBXr58uRCiUqVKWq1Wv5FNFjdcGorChQvXq1cvMDAwMDDwtZdjvnjxIiwsTAgxfPjwrOMjRowQQixevFg/OQEYiAoVKvj6+gYGBtapU+e1B2zYsCEhIcHb27tq1aqZg87Ozt27d9fpdEuWLNFXUgDy2dra1qxZ84svvggMDCxRosRrj1G6xNChQ83M/q8fduzYsXDhwqdOnTp27Jh+opo8brg0FMHBwcHBwcp2mTJlLl++/NIBZ8+e1Wg0xYoVUy7GylSlShVzc/MHDx48ePBA+WwIQG6wcuVKZePIkSM1a9Z89YDTp08LIapVq/bSuDKi7AWQS1SqVGn79u3K9pAhQ2bPnv3qMa9901Cr1VWqVLl79+7p06eVpYrxkZj5NhpnzpwRQpQvX/6lcUtLyzJlymQeAACKN71pKCO8YwDI6tGjRw8ePDAzM3N3d39pF28a2YvybTTu378vhMi89TgrZVA5AAAUb3rT4B0DwKuU9wQ7O7tXF/jnTSN7Ub6NhlarFUIo6wy+RBlUDgAAxZveNJQR5b4fCbEAGCRqht5Qvo2GjY2NECIlJeXVXampqZkHAIDiTW8ayjuGtbV11nUPAORy1Ay9oXwbjU8//VQIceXKlVd3KXdnKgcAgOJNbxq8YwB4VYkSJSwtLVNSUu7evfvSLt40shfl22gotzucO3fupc997t+///jxYwsLC/5VAMjqTfdIvelGTAC5mbm5uVIkeNPIaZRvo1G8ePFSpUolJydnLhWkWL9+vRCiTp06WR+3AQANGjQQQmzfvj05OTnr+IYNG4QQXl5eUlIBMFjKm4bSKzJdvnz55MmT1tbWr13SFB+A8m00VCrVV199JYT45ptvEhMTlcGHDx/+8MMPQoivv/5aZjgAhqdWrVr169e/f//+jz/+mDm4YcOG/fv3FylSpGvXrhKzATBAw4cPt7CwWLp0aWxsrDKi0WjGjBmTkZERHBxcoEABufFMBg/ZMSbdunWbPn36iRMnKleu3K9fv9TU1Dlz5jx48KBevXoBAQGy0wEwON99952vr+9333138uTJBg0anD17duHChUKI8ePHv7qaGIBcztXVtXfv3vPmzatRo8agQYNcXFzCwsIOHTrk6Og4atQo2elMB+XbEOXJk8fBwcHc/OX/O5aWlocOHercufP27dtHjhypDHbt2jUkJETvGQEYCnNzcwcHBwcHh1d31a9fPzo6ul27dlu2bNmyZYsQwt7e/tdff+3YsaPeYwIwFDY2Ng4ODq9dveSXX34pWLDgpEmTMj8xq1y58vr16z/55BP9ZjRlKtZ5NUaXL18+evSoWq2uU6dO0aJFZccBYNA0Gs2BAwdu3ryZL1++evXqsV4YgLd7+vTpvn37kpKS3N3dq1atKjuOqaF8AwAAAHrCDZcAAACAnlC+AQAAAD2hfAMAAAB6QvkGAAAA9ITyDQAAAOgJ5RsAAADQE8o3AAAAoCeUbwDIFWbMmJGWliY7BQDkdpRvADB9CQkJEydO3Lhxo+wgAJDbUb4BwPSFhIQ8e/YsJCREdhAAyO14vDwAmLjU1NQSJUrcu3dPCBEbG1u+fHnZiQAg92LmGwBM3LJly5TmLYT49ddf5YYBgFyOmW8AMGVardbNzU2lUl28eFEI4eDgcOfOHTs7O9m5ACCXYuYbAEzZhg0bbt26tX37dgcHByHEs2fPVq1a9V5nuHbt2oIFC/r169elS5fU1NSs43379u3Vq9fTp0+zOTQAmC71t99+KzsDACCndO3atWHDhl26dLl9+/bRo0eFELdu3erTp887vnz27NlRUVEXL15ctGjRqVOnzM3Nvby8hBDHjh2rWbPmwYMHY2Ji3N3dq1SpknPfAgCYEi47AQCTFRUVFRAQcOHChdKlS589ezbzVstDhw7VrFnzvU712WefnThxok6dOvv374+Li+vcufOCBQtOnTp14sSJSZMm2dvb50B8ADBBlG8AMFn+/v5OTk5hYWHKH728vPbu3SuE6Nq167Jly97rVF9//fUPP/xgaWn55MkTHx+f0NDQTz/9NNsDA4DJ45pvADBNMTExERERX331VeZI//79lY2wsLAnT56819mUq03S0tI6d+7crl07mjcAfBhmvgHANLVr1+7x48cRERGZI+np6a6urnfv3hVCzJgxY9iwYe9+tsTExLx582o0mpo1ax44cMDMjLkbAPgQvHsCgAm6cuXK+vXrs057CyEsLCyCg4OV7QULFrzX5Iu9vX3FihWFEJ9++inNGwA+GG+gAGCCpk+fXqVKFV9f35fG+/TpY25uLoSIi4uLjo5+r3OWK1dOCBETE5NdIQEgF6J8A4CpefDgwdKlS1+a9lYULVq0SZMmynZISMi7n/PkyZN//PGHEOL8+fMvXrzIlpwAkAtRvgHA1MyePbtYsWItW7Z87d7M2y63bNly586ddzlhampqcHDw77//LoTQaDSHDh3KrqgAkNtQvgHApDx//nz+/PkjR45805XZPj4+bm5uQoiMjIxFixa9yzm/+uqrHj16NG3atGTJkkIIZb1CIYRGo8nIyMim4ACQK1C+AcCk/Pbbb9bW1l27dn3TASqVql+/fsr2woULNRrN20+4cuXKO3fuKPPlyoKDe/bsUXZ9/fXXcXFx2ZEaAHILyjcAmI60tLSff/558ODBVlZWbzmsW7dutra2Qohbt/4/9s47LorcC+DZpUtTQIpIUU9BROwKIqLYEFBRwQZW7AV7O3vBdrazg72c5exdiqiACgpYEBREUZDeYSnLlvn9ES7Ob3ZBkGXX8r4f/liSzORNJpN5k7y89wVbcjPw9/cfN27chQsXAgMDfX19jx8/jtN79+6NEHr69OnLly/37NnTsGFDCwuLergOAACAXxbw8w0AAPDrcPz48Xnz5iUnJ2tqalZfcsqUKdjmpH///v7+/oxcR0dHnGhkZBQREWFgYIDTMzMzTUxMuFwuQsjNze38+fNycnKSvwwAAIBfF1C+AQAAfhEoirKwsOByuf369ftm4U+fPgUEBCCEWCxWQkLCH3/8Qc999erVsmXLdHR01q9fj+28CZcvX96/f/+wYcNmz54tWfkBAAB+B0D5BgAA+EW4fft2VR5OqmfhwoU+Pj4SlwcAAAAQBZRvAAAAAAAAAJASsOESAAAAAAAAAKQEKN8AAAAAAAAAICVA+QYAAAAAAAAAKQHKNwAAAAAAAABICVC+AQAAAAAAAEBKgPINAAAAAAAAAFIClG8AAAAAAAAAkBKgfAMAAAAAAACAlADlGwAAAAAAAACkBCjfAAAAAAAAACAlQPkGAAAAAAAAACkByjcAAAAAAAAASAlQvgEAAAAAAABASoDyDQAAAAAAAABSApRvAAAAAAAAAJASoHwDAAAAAAAAgJQA5RsAAAAAAAAApAQo3wAAAAAAAAAgJUD5BgAAAAAAAAApAco3AAAAAAAAAEgJUL4BAAAAAAAAQEqA8g0AAAAAAAAAUgKUbwAAAAAAAACQEqB8AwAAAAAAAICUAOUbAAAAAAAAAKQEKN8AAAAAAAAAICVA+QYAAAAAAAAAKQHKNwAAAAAAAABICVC+AQAAAAAAAEBKgPINAAAAAAAAAFIClG8AAAAAAAAAkBKgfAMAAAAAAACAlADlGwAAAAAAAACkBCjfAAAAAAAAACAlQPkGAAAAAAAAACkByjcAAAAAAAAASAlQvgEAAAAAAABASoDyDQAAAAAAAABSApRvAAAAAAAAAJASoHwDAAAAAAAAgJQA5RsAAAAAAAAApAQo3wAAAAAAAAAgJUD5BgAAAAAAAAApAco3AAAAAAAAAEgJUL4BAAAAAAAAQErIy1oAAACAnwUKoVSE8hDiyVoSQFYoIKSFkCFCLFlLAgDAzwqLoihZywAAAPBT8AWhTFnLAPwI6CHUVNYyAADws/JTmp1cuXLFxMRk0qRJAoFA1rJ85f37969fv5a1FABQL+zbt8/Y2Hj58uWyFuQrDx8+HDFixOnTp6VYZx75xeGUOjvPbdly6NOnEnjqKYry9v7L2Nj5+PEbtT322LEbxsbOc+dur/tMyuvX7ydP3rBp0zFGenDw8+bNB7u5LSkvr6hjFZIiOvqdmdmwfv1mFhQUy6L+vG8XqTO5ubkbN260tbXt0KGDp6fn7du3pVBpzXnz5s3UqVPXr18va0GkBEVRt2/fHjJkSMeOHR0cHDZv3lxYWChrob6BUCicMWOGiYnJP//8I2tZgP9D2jPfN27cOHPmzKtXr3i82q3bRkZGamlp4d96enpZWVkIoTt37gwcOFDyUtaS9+/fb9iw4ezZs4sXL968ebPU6k1OTj516lRVuTY2Nn369JGaMMAvTFlZWYMGDfDv2NhYCwsLGQrD4XBOnTp14MCB2NhYhNDOnTvnz58vrcqjyK8DBy7OmrUVIdStm2V4+Ik6nvf587iuXcchhOTl5Soqwlmsmpo0UBSlpGTD4/ERQhERJ7t2bfMdtQsEwmvXHu7de/7Ro2iE0MyZ7vv3L6UXsLQcERv7ESF08uS6ceOcv6MKidOv38ygoGcIoS1b5ixdOl4WInSq17Nfu3ZtwYIFS5cu1dTU3LhxI+7tU6dO9fX1rdd6v4lQKLx+/frevXsfPHjwg4gkBQoLCwcMGNC2bVtnZ+cHDx7s2bMHIWRoaBgSEtK8eXNZS1clYWFhdnZ2CKEGDRqUlJTIWhzgK9K2+R48ePDgwYPfvXtnb2+PFWh5efnQ0FDRkjweLz4+PjAw8N9//0UIFRUVEeXb1tb26tWr2trarVu3lqbwohC1WyZz8Hp6emPHjr18+fKiRYvIR1SnTp0WLlzYq1cvTU1N6YsE/JIoKyt36tQpKiqqWbNmhoaGshXG39+/uLhY5nNOnTq1VlJS5HIrevRoX/ezmZoaNGnSOC0tu3v3djXXvBFCLBbLxsYqJCTa0FC3WbMm31d7VNTb2NgPqanZVRWwtW0fG/tRVVWlfftW31eFxLG1bR8U9ExBQb5bN0tZyyJ5goODR40atWfPnqlTpyKEnJ2dO3bsmJiY6OfnN2XKlM6dO8tQthcvXsTExKSlpclQBilTVlbm4uJSWlp6+PBhhJCrq6uent6KFStSU1PXrVt38uRJWQtYJS1atNDT08vMzOzRo4esZQH+D9lsuDQ3N/fw8Ni1axdCiMViWVtbiy1mZ2c3efLkUaNGDR8+nMPhkPSzZ8/euXOnXbt2pqam0hFYLIWFhSdOnPD09ExJSXn48KH0BVBSUjIxMVmwYMHly5efPHmCEDI1NQ0KCmrYsKH0hQF+YVgsVlBQ0P3797t37y7lj7rg4GAHBwd6yvDhwxFCxsbGY8aMkaYkDLp1s4yIOJGcnOHiYlf3szVu3Ojp0+PPn8cNGCB+MCws5CQmpnTqJGa64dat3QEB4V27tmncuNH31d61a5uuXdv07t25Z88pYgscOLBs4MDurVoZW1hIe5IvOPi5g0MX0fS1a6d26WJhYKDTsaO5lEWSAjNnzuRyue7u7vhfdXX1y5cv9+nTR1VV1djYWLayderUqVOnTv3797exsZGtJFLj2LFjYWFh69atIynLli17+fLlxYsX8byyzHnz5o2urq6uri4j3cDAIDw8PCoq6kewEQDoyMzbiZ6eXg1LDh06dNCgQXTlW1lZediwYfUjVy3Q1NT08fFBCPH5fJko34S8vEoDxJkzZ4LmDdQHDRs2xFqvNCktLV24cOGLFy9Es2Rr+oJp165Vu3YSmwk2NtY3NtavKvfChYDi4lKxyre6eoPhwx1E02tL+/ZmVWXJybFdXXvVvYrakpCQvHv3ObHKN0LI2fnXnMwLCwuLj49HCGloaJBEKyurlJQUFoulpKQkO9G+0r69BBZ8fhaOHDmCEFJXVycpbDb733//LSoqot8jGeLj47N48WJR5RshZGpqKttpSkAsP8eGSw8Pjx/ZK0uTJt+52isR0tLS3r17h3+7ubnJUBIAkCx79uzJzhZvCyEnJydlYWQIl1uxcePR+q5FXv6Ha9LVqw/9yCN/PUE2VrLZ//eCVlZW/kE0b4SQvPzv4qc4LS3t5cuXSOR2oP//OpIhb968wda5wE/Ez6F8jxgx4kde4aqVjabEuX79Ov5hbm7erFkzGUoCABIkIiLi93GkUD3Tp29OSfntXByePHnrwoUAWUshA8hKJvAj8IPfjuLiYg8PD6FQKGtBgNrxQyvfycnJ1WxkzMvLq6bDCYXCnJyczMzMX37i5O7du/iHrIy6+Hx+dnb2N0eooqIi4uKGy+UWFBSIlqmoqCgurnQchu9gNScUCoW5ubn5+fk1ucWlpaVlZWVE4Nzc3G8eIhb6gRRF5ebmir0QsQgEgpycnIKCgpoIzOFwuFwu/s3j8cQ2b3FxcUXFV9dvJSUlmZniVbSioqKsrKy6PwtV3RE+n19UVET+raioyMzMJPJ/BwEBAS4uLuSW1RA+n5+RkUFvk6rg8XhZWVn5+fnfKyCpUVBYyBGbVVjI4fO/Dl9FRSXZ2d/uq7m5/7eRtKyMO23aphMnbn5Tkpyc6vphfn5RWlp2Hb3yMa6oLudJT8/Jyyuqpoyv75UpUzZ+81TFxaVc7jduN275mkien19Ev0EFBcXVt2ptwb2ODHFVIXMXuhwOJysrq7YeyeqOUCikD6d8Pj8zM7O8vFy0JI/Hy8jIEJvFoKKiIisrqy77s2t4OwoLC/l8Pv5dXl5OHw8ZZ8vKyqqh8JiSkpKMjAyxg2FKSoqjo2NNfBx/85VXw84pejaKovLy8r45lgqFQpl0qh8XSkZs2bIFC6CgoFBVmZUrV2LVik5ZWdnZs2f79u3LZrNzcnJEj0pOTl60aJGZmVm7du1UVFR0dXUnT54cERHx8uXLly9fvnr1qqSkRLLXgtekEELLli2T7Jm/SXl5uaqqKq49MDBQyrV/+PBhxowZysrKWAAzM7Pdu3eXlpYyioWGho4ePVpRUTE6OlooFK5fvx6v1q1du5aUSUpKWrJkiY6OzpYtWyiKunXrFp7F79u3r+gJk5KSZs+eTZzf6enprVu3DiuXosTExEyfPl1NTe3ChQsURR09ehTvNxg3bpxAIKjhlRYUFBw8eLBLly5GRkY45cGDB+bmlTu9Bg4cmJCQUM3h8fHxkydPJkvGTZs23bJlS15entjCUVFRkyZNUlFR8ff3pyjq77//1tbWRgjNnj1bKBRSFFVaWnrhwoXBgwcrKiqGhYVRFJWWljZp0iS8KmpqaoqvFHPz5s3OnTvjxZnWrVtfv369hpdMp6ioyM/Pz9raWk1NjZEVFxe3aNEiPT29pUuXUhRVUVGxefNmFRUVhJCqqury5csrKipqW924cePIapKioqLdf7x69YqUiYmJwQV27txJUVRhYeHs2bMbNWqEEGrYsOGaNWtwW4ny9u3bSZMmKSoq4sPbtm174MCBGgsZSf7evr20ePE4fX3tOXNG0tN5vIhr13YMHtxTXl4uIeEKRUUmJd1wcrLF1VlYNL93by+9PP5LT/ffutXb3NzU2rotSQwPP9Gq1dfddc2bG9rZdbCz6zBlylBShsMJPX58jZ1dB4SQ6Gnfvbs8YcKgAQNsZs50nzBhkL6+dqtWxmvWTOXzn4kWLi19jCuaOdOdnl5REX7lyl8uLnby8nJv314i6adPr8fyVPMXELCflP/8+da0acP69es2ffrwyZNdjY31mzVrsnChZ3n5E3p12dlBfft2JVetpaVBzlZa+hiXEQie3b27Z8SIfkpKisHBh0SvhaIii4tDduyYb2RUublISUlx4sTBMTEXREuWlz85d25T//7WbDa7oOAhRUXGxv6LmxQh1LmzRVjYUXFV1IKnT5+6uroSuwVLS8sjR46Ul5cziq1cudLOzk5fv9L0n/T8GtYSExMzYMAAOxoDBw6MjPwq6smTJ/v374+zlixZwji8vLzcz8+vVavKbQxycnLu7u5Pnz4VWxfRoqZOnUoS586d6+zsTGp//PgxyfL29qZnpaWl0c/2/Pnz+fPnGxgYTJo0iaIoPp/v6+uLB2oVFZWpU6eWlZXhkqmpqaNHj1ZTU0MIqampzZ8/v6qH99WrVx4eHsQ8plOnTkePHuXz+TVsTIqioqOj7ezsOnbsiM/QokULLPylS5foxYKDg93c3OTl5RMSEgQCwZ9//olfytu3b6cXO3/+vLOzs7u7+5w5c1xcXNTV1Xv27Hnv3r2qai8vLz927Fj79u2NjY319fXl5eXt7e3Pnj1LChw9epS+xatDhw5YvAMHDpAyqampmzZtatWqVa9evaqqKDw8fOjQoaRzWlhY+Pn5kQanQ14EOjo6OCUsLMzSstLdUL9+/eLi4kSP4vF4q1evbtmyZbt27UxMTFq3bj127FhXV9eq5PlN+KGVb3t7e4byvXz5cvx+xYgq3y9fvtTX1+/evTueX4yLi2vZsiX6fw4dOiTZa5Gh8h0YGIirVlVV5XK50qz60qVL6urqe/fuLSgoKCgo2LlzJzbDdXR0JKPhmTNnrKysSMtHRUWNGzeOfi+SkpKeP3/u7OxMnvwtW7YcP36cbtHLuF8rV67U1NRcv359Tk5OSUnJrVu3WrRogcfou3fv0ksGBATQt6JfuHCBvl0dIYS12+rJycnx8PDA2iRCqGnTpgKBYPr06Q0bNuzcuXPjxo1xupmZGYfDEXuGuXPnNmrU6K+//srPz+dwOJcuXTIyMkIIaWhohIaG0ktev369a9eudPEWLFhAF/jJkydeXl50fyNhYWGnTp1SU1Nr2bKliYkJTmSxWCEhIRUVFZMnT1ZQUDA3NyceEhQVFcPDw2t+l4VC4aRJk8h3jqqqKsm6f/8+3Rhs6dKlSUlJlpaWpqamnTt3Ju88rJTXisePH4eFhXXp0gUh1Lhx47D/KCwsJGXoyndYWJiRkZGenh7uCaQjiZ752LFjDRs2PHz4cHFxMY5ggrV8Nze3mr2VIykq8sWLszY2X3s1XfleudJLX1+bZCUkXDl2bLWmplr79q1atKgMiKisrPj69XlySE7O/UGDehJ7a7rynZZ2Lyzs6OnTlbY3s2ePCAs7GhZ29OXLs7jAzJnuamoNSHUM7fD8+U3Kyoo9e3asqAjHKfn5D7AY48Y511D53rrVW1dXi1RBV759fGYqKyuuXOl14cLmixe3kr8FCzxw4TZtmhN12d9/n7p6AyurlhxOKKmuQwczhNCAATZ0MUpKwvBlNmyojhCytW2H/w0LOyoQPKOoSD+/FU2bft1YJlb5vnt3T6NGGh4eA+Pjr5SXP4mJuTBgQGVfXbZsAikmEDybM2ekltZXy92Cgofbt8/T0FDt2NGc7H/V1FT79Onm9ynfZWVlgwYNMjIyOnXqVElJSUFBwZ49e/Dsg4mJycePH+mF3759GxYW5uLiQp5uTA3roigqJyfHzKxy46yRkVF6ejqjwMePHxFCnp6ejK/T58+fGxgYODk5vXjxory8PDExcdSoUfg8EyZMEJ2nEKt8U4SVqEcAACAASURBVBRVUVFB1mBv3LhBz/rw4QPR7D98+IATz54926bNV+f0kyZNSk5OtrKyaty4saWlJRlGJk6cSFHU1atXGzVqZGhoaGlpSd4Rc+bMEW2HXbt26ejo4DbPzMz8888/yfmr+iwXpbCwMCws7MSJE/jYuXPn4ttBvhyOHj1K3/n99u1bxrYrMiU0cuRIhNCePXvIyfGSNZvNvnXrlmjVSUlJRkZGvXr1io6OxikXLlzAg9WoUaNwCu4t5B2BXbKEhYUlJSVRFJWRkeHk5ERaSazyXV5ePmTIkKZNm548eZLD4RQUFOzbtw+/X4yMjBITE0nJgoKC8ePHkxeBtra2UCicO3eupqZmp06diP+MZs2a0UdpzJAhQ7p37/7582eKogQCwbFjx+Tl5emvkt+TH0L5Tvh/4uPj79+/P378eIQQQ/kuLy9/9+4d2eXAUL5LS0uxMhQREUEScSAAhJClpeWVK1euXr2ampoq2WuRofJNwosMHjxYmvVGR0c3aNCAMQGwcWPlMrG3tzdO+fz5c0JCAnHHPmfOHB8fn+LiYjwUdujQAY+MX758GTt2LC4zZcqUIUOG5Ofn37hxQ0VFpWHDhvT5TlzFP//8Q6+3rKwMa4HKyspBQUEkPTU19fPnz3379iW1e3l5FRcX+/n5sdlsIyOjL1++fPNKeTxebm5uZGQkHsUMDQ2nTZu2cOFC3DPLyspGjBiBz79//37RwxctWoQQYgyvHA6nbdu2CCF1dXX6xFJKSkpSUhLxvOnt7T1v3jwOh7Njxw6EUMuWLXNycrhcbl5eHtGzp0+f7uTkFBUVhc+Ad+UjhPr37z9z5kwvL69Pnz7hrJMnT+IvnOHDh3/zqhnNGxoait+C9BEzJyenoqJiyZIluEZPT097e/tz587h3MTERDwis9ns3NzcWtWI6devH25wsblE+Z45c6atre2VK1dw+qtXrwwMDBBCDRs25PF49ENCQ0MVFRUDAgLoiYsXL8bnWbVqVQ2EiqSoSC73KZf7dOZM9//61VflOzMzoKDgIfG3vXKl1+DBPePjr+Dcv/9ehNOHD3eg63/l5U8OH16Js+jKN/5786ZyK9X27fMYWWVlT54/P6WkVDmLT88qKHiora2JEDp5ch09feVKL4SQvLxcerp/TZTv8vInKSl39PQq9W+G8r1r1wLGSQoKHpqaNkH//43B5T7Fidu2edML79lT2fhv3vwrqkBjz4kuLnaiE9W5ucEtW1Z+T4oq3yEhh1VUlDw9nRjpy5dPJPeFfsvS0/1xWyGEVq2aPGaMY3LybXxrcHMhhGbMcPsO5ZvH4w0aNEhFReXdu3f09OTkZBy2wtTUFCsldLy8KiutuZpI59WrV3iw6tatm2jux48flZSUGI9kbGystrZ2nz59GDXu27cPS+Ll5cXIqkr5piiKBFNkKN8URa1evRpnEeWby+UKhULyIhswYIC9vf3hw4fxw/vx40fsqYPNZp85c6Zbt243b97EB3769AnPrMnJyTFWEe/cuaOgoMCYZZgypdKN5o4dO6ptPybk/b57925G1qdPn96+fUu2Wnl7e+/atau4uHjevHkIIRsbGzwPdeHCBVyAMUGGo/P069ePcdrMzMyWLVuam5sXFxfT00nUvJMnT5JEco/IWwDD5/O5XC7JFVW+eTyeq6ursrIyY7o6JSVFR0cHIWRsbExeHwKBIDs7+/Xr1woKCgghbW1tb29vb29v3JG4XC55gzPm+/H8YEhICD1x165doHzLXvmuHlGzE4qiZsyYgXMZyvf+/fsRQiwWizFMYKdILBZL4mo3RobKN7F8OHjwoDTrtbKysrKyYiRmZGRg9U5TU5O+aEWU8hkzZpDErKws+kj07NkzXKZNmzbk2OLiYnoHOHPmDELIwcFBVJ53795h6xcNDY2ioiJ6FtkG3r9/fzJ/gyeha3XJeBJdXl7+2rVr9PTi4mI8VTBkyBDGIbhDDh06VPRsUVFRWJ3V19dnjMh+fn5YYDc3N5KYm5tLN7/B6jgSN688YMAA3NsZnyjUf+qshoZGrdZeMU5OTuj/lW9McnIylsTMzCwjI4Oede7cOZz177//1rY6qsbKd69evRi3cu/evTiLvrAgFApNTU179OjBOE9iYiIubGBgUINm+ap7ZWRU7gVkmJ1QVOSaNVNx1oIFHoysfv26IYQ0NdXwJC79DxtI1Er5xn8jRvTDBeiJT55Uhog/d24TPZ3Moz944FsT5Rv/rV5dqbgwlG9sV0P/GzWqPy7599+LSOKHD5WbwnfvXkgvHBCwH6efP7+JErmuqpRv/Hfw4HJ8LEP5/vjxhoaGqoqKEjYgof9VVIQT15B0exiKipw+vdKN5pYtc+jpQuFzHFeoRYum36F8T58+HSG0evVq0Sw8miGE7O3tGVl1VL4pisKueBUVFUW/e1evXo29hxHy8vKwwy6iENPBjyFC6Pjx4/T0apTvq1ev4ixR5Zu8Cxh1EYthCwsLhgEhGcCdnJwYn9NkhKEb2lVUVOjo6Li4uDCqjoyMxIVbtmwpepnVUI3yjVm+vLIrLl68mCRmZmaSFeA5c+YgcZoJHlT19fUZJ8RLH6ImgngqByG0YMECkliV8k3A/gdFle/Zs2cjhFasWCF6CGlY0QGzf//+CCE2m01vc4o29dm/f396+qxZsxBC58+fpyeWlZWZmpqKlfb3QfYbLhUUFD6IEB4eTgYgUbC9lyj4G4uiKLLvAYODcVAU9fjxY4nKLmM+ffpEnAzix1g6JCQkvH79umvXroy7xuFw8GRnYWFhQMBXNwXEPSr9njZu3JjY3dLLeHh4ECNyNTU1uk3b5s2bEULOzmKiW5uZmeGJjaKiolOnTtGzyJknTpxIjFsaNmxIbOVrCJZKX19/yJAh9HQ1NTU8D52SkkJPFwgE+AtTrMAdO3YcPXo0QigjI+PixYtiBaY3l5aWFjF9wfLjH4MGDWKcGX8kUBRlb2/PyMJfoUVFRTXcVUOnqoeO3Cwc9Y2eRWwBGS0jWQYPHsy4lWLrjYyM/PTpU5cuXRidFv13aenp6WFhYTWvV01NpaosZeXKjk1UOkKbNi0QQoWFnOLiUpETNkDfhVhJLC3/6NGjfcuWxowAnGQdH0ekr0sVM2e6E1sazMmTt86fD0AIOTnZenuPIulNm+o6OdkaGekR24//hJH7DmGqEQkhtG/fhaKiElvbdpqazB6roCC/adMs/HvPnvP0LGXlyv0YjFvGYrFwXKHv8DaTmZl59OhRVMUI4OHh0aFDB4TQo0eParJhrlbMnTsXIVRRUcEIvsjn848cOTJt2jR64okTJ9LS0lq3bi02TPr27dvxDxxQvZ4gA5q1tTWx5cOQ0IzW1tYM/4bE1/iXL19I4sOHD3Nycjp27Mh40jU0NLDZxvv374k+LRHEjti6urp4khgh5O7ujsNRMxyj4cth7EHMyMi4e/eusrIyWbMlrFq1atWqVUuXLl2zZk3NxRP7psvOzsazPGI756hRo3AU1bCwMEaYBTzgN2rUiCz5YlRUVHD/YYz2ePv7woUL6Z1cWVmZLET8tvwQrjpFn/nmzZt369aNaJY1hOxKTk9Pp4cBq3lAn58L4ufEwsLiO8KeBQYG3r9/v4ZLEHSuXLmCELp+/bpoaCFVVdU//vgDIVRa+lW3ICOOqJ9UAsmqqkxoaGhsbCxCyNbWVmwBR0dHPOV58OBB/LVd89rrCB5DGZvi79y5g4ehagQ+ffo0FtjDw0NSApNPGvotYJxQOlvOyZtSyt4bSAPSLxN32rNnz968yfQcQva3fcc3SW0h6qZE3IZUg7p6g9DQI4zEN28+XL/+UFJVYJtswocPX2bP3oYQ0tfXPnFiLT1LUVHh9u2/GYcnJqZI3JNgeXnFyZO3EEK2tuJDwPTu3VlJSZHLrbhz53FyckY1UY0I+JZ9Rx8+evQoj8dTUlLq1KmT2AIDBgzAms2BAwcOHTpU2/NXQ8+ePdu2bRsTE+Pr60ssOhBCN2/e1NTUZARlxFVXNUxZWVkZGBikp6e/ePEiPDy8qnDU9UdtBzT8pB8+fPjs2bOM8mRPSF2cn4jyzRHbzs4uIyODnsLj8e7duxcXFyda+J9//hEIBJaWlsTAmqChoSEp76vHjx+vqKhQUFDAW2tEGTBgAF4rOHDgwOHDh2tyTrHvQQcHh8OHD6emptrY2GzcuHH69Ol4FolY4f+2yH7muxrIJ28NITYYjKcO+/Rhs9lVDYI/KUT5rtW0N5fLPXbsmJWVVf/+/fE4VVuwicjq1avfVw3ZrCMpyEJYVSE8e/XqhYdpbF4p2dq/AyIwfYswnX79+uFR++3bt/UhgMwdlv1Q4E77119/VdNpyUa3Xww+X/DPP3c7dx47ffomVdUqJ+zrAo/HHz36Tw6nlMVinTy5rppA90Kh8OrVB3Z2k0eMWKagIOHZn4CAcOyrsVEjdbEFVFSU8FKAUCiMj/8s2doZ4BFAXV29qoBQeAUf1c8IgC1e4uPjg4ODSeKhQ4emTp1KLxYVFZWQkICqHlcRQsTypJ5GqhpSwwENP+m+vr7VPOmiq4JSIysra+XKlS1atLh69arYNn/06BFCqL6jKeHOqaamVlWwJEl1Tnd3dxwaubS0dMGCBc2bN9+xY4fod9RvyA+tfM+ePZse0PWbLFu2DK9YHT16lK5+YWsTJycnsctqPylcLpeMqrXy8J2Wlta7d29PT8/vrprD4SCEGJ/y9U1qair+UdWsbYMGDfBOO6FQ+CNEHEhLS8M/qhK4cePGeOswuD6VAjLptDKHzxccPHjpjz9cz5695+v7Z1jY0b59u9VHRatXH3r+PA4hNH/+mP79xU+OUhR1+vSdNm1G7N59btOmWdHR/wwb5iBZMdLSKuOhVmPH8scfTb9ZRkLCpCGEGDaQ/y/JH/9JIvkRYOzYsdie6uDBgzjl48ePoaGhDH9TZJiSlZwS54d90tPS0mbNmtWqVSs5ObmoqKhjx46JjY2NZ+XxVdQf+H1azQ2V1E2Xk5O7ePHihg0b8OdERkbGokWLOnXqhD/5fmd+aOW7adOmtQoiraWl9ffff7PZ7MTExMWLF2MNLDo6+vz585aWlmQf269BSEhISUkJQkhdXZ2xjFg9zZo1a9asGfmu/Q7wTaFbdUsB8jVVjQEx2XP5I8Qer7nA2O8BUK/IpNPKlujod506ec6du33evNG3b//dqVPreqrowYPIbdtOIYQ6dDDbvHm22DLx8Z979PCaMGHtiBH9goMPES/akoX20FVpok3Mu+keButPmKKioqqMHMh+ifoYAdTV1fFmp2vXrqWnpyOE/Pz8hg8fzqir5sNUPckpcX7MJ33//v3m5ub37t0LCgpat24dw66dDp6Kjo+Pr3sIsGrA972kpKSqWiR401ks1sqVK9++fTt06FCc8u7dO2tr69raFf9i/NDK93cwevRoX19fTU3N/fv3t2vXztnZedSoUYsWLQoJCcHTor8MxOakT58+ZGNHVaxYsQLvLSPUxQAa21FERUXhMV2U4uJiie+xI5MEoaGhVZXB9kWyivTJgPS3n0XgXxvcaUNDQ6vShHJzc3/A2bLv5uPHVAeH6a9fvz91av28eWPqr6K8vKKxY1cLhcIGDZTPndukqChmLMrKyuvde9qTJ6937py/bt00Obn6eu8YGOjgH6GhL6oqU17ORQjp6mrV39cIBg9ZQqHwyZMnVUhSGeOwnrbLY7dgeJNlRUXF8ePHGVstUW3GVSUlJQcHCa9U1AdYWbx//35VISTT09OlHDF+3759s2fPVlBQiIyMxBsZqwG/OAQCAXnFiyJqzl5b8H2nKKqqXeak9ST1emrWrNmVK1eCgoIMDQ0RQvn5+cTv5O/Jr6Z8h4WFrVmz5vnz54WFhffu3Tt+/Hh8fLyPj09Vdrc/L3fu3ME/vjlwJycnR0RE0OOP1BHszE4oFBKfjwwOHjwYHx8vqeowZEui6C5PTE5ODnZ7J/qCkQnfFPjDhw9YEfxBBP61wZ2Wy+V6e3uLLbBz58569coiZf7661RhIUdXV2vkyH71WtHkyRtSU7MQQrt3LzQzM6FnxcV9zMzMQwgdOHApPT1HQUFe1P2LZHF07I7ns1+9ep+fLz6+d1TUO4TQxImDJG5xzgBPPKOqR4CoqCiEkKqqal2MAKuhffv23bp1QwgdPnz44sWLOjo6otuoOnfujIPyZGVlVWXdi+V0c3P7KWa+8ZOen59PQhAw8PHx+WasdQnC5/NxcDdPT8+a6CGurq74x+7du7GrEAYpKSnV6OU15JuvJ3zTVVRUGHZKtWX9+vVZWVnk3z59+kRGRmIH7VevXv0RdmfJip9S+SY3jHHn8vLyRo8e7eHh0bJlS0VFRUNDQ11dXYZzH1Gkaccm9ln6DnAoIvy7+g/TkpKSIUOGODo6SqRezLBhw/CG5evXr+/atYuRGxMTc+zYsVpZwtQEOzs77ELu6dOnYseL4OBgiqJat27dq1cvyVb9TXA/ZPRGZ2dn7ILG398/Ojpa9Kj79+8jhKytrYnDrB+fWo2VVT2nNQQ/uZLaNjpy5Ei8Hn3q1Kljx44xciMiIm7evEniSNeE77u6ao4S24sQQmQAEwjE72QgR9CPDQl58d/h3xgAa4LYKhBCvr5Xrl59gBAaPtxhypShjKP8/cMzM3MRQiEh0fjYqnZ3iQVLXpVbGLEiKSsrTpw4GCEkFAq3bj0pelR+flF09Dt5eTlRaaviv/tSc8Er8fLywmuSfn5+OTk5ogXwCDBmzBgSNk7i4G2XKSkpc+fOZWy1JJCP/02bNonmCgQCPN5WNdUi2mPJXRZdSsLxNRFC9bcth3zz7Nu379KlS4zc+/fvP3/+XDTudf0RFxeH734NV5udnZ2xsf7z589FZwqKi4snTJgwc+ZMkkIe8OqHSsZtmjRpEjbCPnr0KF05JuDOOWrUqGp24oqtglFRWVnZjRs36Cn6+vorV67EJUH5lgHk05PH49V2bwGxUiorK6On79q168uXL+fPn1+/fv3Jkyf/+Y9z5875+/uLLjenpKS0atVKWVm5jubgRKVmyEOnqKjIzs5OSUlp6dKldakLQ+IONG/evGnTplUVi42NdXFxefXqFY5tKynU1dXJd/OCBQscHBwiIiIKCgqSk5N3795ta2u7cOFC+mZtsoBVjSs30nTVlNm5cyf2ZzJv3jzGQFNRUeHj46OjoyPqv4XUXlQkfiashuCPNBw7l5HF5XKRiCcsNpu9a9cuOTk5HIaXcQiHw9m2bZuhoeH58+cZWTURmGQVFBQwskgDih5OUr6jKfBDJ7qSS75dRSXBzYKqfS6qQVtbGyGUnZ1NJuSuXLmSnV25o66aayFPOj1LT08PRx5BCHl5eTk7O0dHRxcWFiYlJW3durV3794rV66s1VaB/PzKdi4r4zKyyE4+UobA5ZKxgnkUnqkVTdfWrnz5EVOKsjLuqVO3GQcyjm3QQBkhlJWVd+NGCElMTc06dKhSHcHWFxkZuTExlWGGiopKqpeNkfX2bdKCBTsRQk2b6pIInXTu33+GnauoqCghhPh8wfHjX1/DubmFu3dXrp5zuTyEUEFBMd61icFz2K9fvy8oqGzGI0eukS8QsSIhhBYtGosjjO7efe7Dhy/o/1m37jBFUceOrWF4KCe3jNRFKC+vQAgJhcKKitpN0+jp6eGF9YKCglWrVjFyP378eOLEia5du+7cuZORJbYDfx8jR47Es60lJSVVTWFOnjwZexz/559/nj59ysjduXNnYWHhli1bGL4IiZCiTzdxtL9//368MQkhlJqaOnXqVGL9SCJPY8iVipog13ZAa9GiBXbPQlEUdrURExNTVFT0/v37devWDRw4sLbe+sjJq3o3kRYQe79IfIarV6/SZ9xv374dHh6OEMKxeNB/gUpUVFSIkuDr69uxY8dLly4lJSUlJib6+fl17dpVS0sLR3TGkOWIkJDKJ/39+/d0Fzd4ZGbcJh0dnbVr1yKECgsLV6xYwZD506dPx44d69Sp099/Mz2E4gGfw+GI7tAV+x5ECO3YsYPx4sBGL9bW1vXn//cnoF5C93yLvLw8uhVEVYGjxFJaWkqcluzcuZOetXXr1mqulM1mDxs2LC0tjZQngakaNWpUl8shEaqtrKxIUCsG9Mm27OzsulQXGRlJ3OYrKyufO3cugUZsbGxQUNCuXbtGjBiBe7atra3oSV69eoVqH+uLUF5eXpX937Bhw+hxyAQCAfHwKDaYFoYMNzY2NtUEGrx69SqeVrG3tyeRbwsKCsaNG6eurh4ZKSbsHIkFMGLEiO+7WIqiUlJSiLvZR48e0bMiIyNxO7PZ7OfPnzMOPHnyJJ6ZcHR0JH0vOzt72LBh2trajLi+GLxsihCaMmVKVfKQ2Dre3t70dKFQSNYcfHx86Fk8Ho+8FH19fWt1+VlZWTiKJ0Lo0qVL9Cyy9NGyZUt6WFOKFo+tbdu2jNB0NYE4l23RogX23U6PzIdXchFCPXv2ZMSNI9NFjJijHA6nKi/FY8eOrVk0QTERFg0NdYuLQ+gxEa2sKufV1qyZSj+EwwnFYSwRQn/9NZeeFRl5GqfLy8vFxjJjreM4LwihSZMGHzr0Z4cOZk+eHMNZ+fkPdHUr3770SPJk46O6eoO1a6eeObNhypShvXt3PnKkUgvs1s1y3bppvXt3zs9/wAh+aWysX1r6mJyKx4vo2LHSi+vy5ROp/2K849CPLBbr1q3dxcUh5K+w8FFMzIX588cghNLS7lFU5NGjlcadSkqKy5ZNOHNmw9y5o62t2/77b2WQgTZtmvv4zOzRo31q6l1S76xZlU+unV0HP78Vw4Y50MNPEp8qEyYMYjTXx483mjbVRQg1baobGHgAJwoEzw4eXM5iseihN/Efl/sUl0cI7d+/lJ6VmRlA3JmfOrW+thEuKYoixg9Tp04loVgTExO7dOliYWHBCNJMUVRJSQk2ihV91r4PHOp87Nix1ZTJzs5u06YNQkhLS4seufDixYtKSkpLliwRPYTMGhgaGopGCybLj02bNp0xY8aoUaNUVVWPHDlCIlyqqakNHTr09OnTuDwJiqmnp8eIqY4DFSGEWrduzXi9kje+jY0N/fnNy8tr27at2Cd91qxZNWu2rxDT5F69eomOEhUVFRYWFrjA5s2bxZ6BCNO2bVs/Pz8/P78ePXqsXbvW3d0dp8+YMWPixIn0cMVVWSJ16tSJ0WfS09PxC0heXt7Hx+evv/6ysrIqKCjAuSSwoKKiYkJCAkMw4mzby8uLNPuHDx+6detmbm4uqqhkZGQQ7+P37t2jZ8XExOBXM4vFoocWXrZsGUJo4MCB5PwlJSVOTk5sNjs8PLzqVv/1kbbyfefOHS8vL4aHHRaL1atXr3nz5onGwmWwfPly0tERQkpKSiNHjiSBaoVC4YYNG7S1tUnUDFE6dOhAYoxfv34d91pHR8fvu5yVK1f26dOHvrBraWk5a9asjx8/MkpGR0fjL2DREaTmLFmypG/fvrX9WNy7d6/oqeqofFMUVVxcPGXKFHogABUVlblz59JV561bt9LVHRaL5ezsvHDhQvp5rl27NmzYMPp6dMeOHWfPni06UmBCQ0OdnJxYLJaGhoaLi4u7uzse30Xb/NixY0SRxfTs2XPevHmiL7xq4PP5kydPpm9O19TUHDt27Js3b549e+bl5UXP0tHR8fLyKikpoZ8hMDAQxyrT0tIaPHiwm5uboaHh/PnzU1JSGHXt37+fYTPTt2/f+fPn099tPj4+vXv3pjfpsGHDrly5QlHUokWLunfvTrIUFBTc3NyuXr0qEAjmzZtHD6agoqIyZswYf3//b15+eXn5rFmzcAhPjLq6+vjx4/Pz8yMiIgYNGkSfLTY3N1+0aBFFUYcOHXJxcaFndejQ4eDBgzVvdoqiKioq6BM8np6e5eXlFEX5+/u7u7vTO4yNjQ2Ot3zx4kVXV1f68+jg4ED/ts/NzR03bhx9WUZNTW358uU1juMdSVGRoaFHRo7sr6T0NT6rhUXzffuWUFTkzp0LiKKMEJKTY7u42F29uj0vL9jbe1Tr1s1IlqKiwvDhDi9fnk1KuuHlNURbW5NkGRjozJs3hq7n3b9/kBgoa2io3r27B6fPmTOSPoOrqqri6emUkRGAleO+fbuSrCZNGu/bt4TLfZqf/6BJk8oeO3Bgd1z44UM/D4+BdBfgHTqY+fmtoKjITZtmdehgRtLl5eWGDu39+vX57dvnoRpQWPgIK74jRnw1PdfW1tyyZQ6HE8rlPm3VqjI6mK1tu6SkG/SrzsgIMDSs1IlZLJaPz0ycvn//UlvbduRsLBbLyck2LOwo/djk5NszZ7qrqqqwWKzevTuPHNnfwqK5o2P3hw/9GJr3mjVTmzc3pN+XYcMcgoIO4DPgSXRMgwbKY8Y4fvhwvVbKN0VRp0+fxqZlRkZGw4YNGzRokJGR0aZNm4iGhOHxeN7e3lgJxqipqY0ZM4YRx7u2YJ8SYWFh1RfLzs5esmQJtjGwsbEZOXJkx44dbW1tb968ySgZEhLi6elJD3nbvn17xtOdlpZGwm4ghLp06RIdHU39F16+RYsWGzZsSE5OpigqMDBw3LhxdMMbCwsLHKf98uXLo0ePpr9iOnTogLPOnz8/atQouqeB7t27r1u3jgiQnp4+cuRIegFNTc2NGzfWqukuXrw4fPhw+jhmY2Mzb948LpeLC6xbt44ePEROTm7w4MF//vkn4zwvX76km8vb29vjGRzyyaGoqMiYK+FyuT4+PjgyPEZeXn706NF46ZUBfS7fwsIiMTGRoqjExMSJEyfSrcwNDQ1Fv6POnDmD1z1I52zatOnGjRvz8/MZJadNm0aPV4gXwF+8ePHixYspU6bQs7S0tCZOnIi797Jly4yMjJSUlDQ1NSdPnrx48eJ27doZGxs/ePCgVvfi14NFSdfmYER6vQAAIABJREFUhs/nV2NjraysXL2FIn77MhKVlJSwPpqfn+/s7HzkyBELCwuiAgqFQj6fX1FR8fHjxwsXLuzYsSMkJITsO3nw4EFCQsLYsWNFo0nVBLHy0EWiEx0dHRERMWzYsO+OuFlVddUjVpjXr1+3a9euZcuWdXS3mZ+ff+vWrfz8fC0trUGDBpH5UQyXyxW17WOxWMSNEUKIx+OJdTErVmxCfHz848ePS0pKGjVq1L9/f/ogRaioqBBrBvfNbsZArNWEkpISRVFijfjpceAJMTExERERZWVl2trajo6OYrcuVSUw/YRim1ReXl5BQUFs98BZYi9BQUGhJja4Yo9VVlYWCoWil49vrtgLkZOTI6sHNUQgEFy/fv3Lly9dunQhirjYMQTXK7YvsdlsRsSK7Ozs27dvFxUV6erquri40NWIbxGFEBIIxFggyMmxFRUVKip4opbZ8vJy8vJy2HqBgaKiAotVaXQhcjn/11YpKZk3bjxSVVVxcrIlU92i9iEIIWVlRdy9KYoKDIyIj/+sq9toyJBe5IRpadnXrj00NNQdMqQy1AifLxB1eo2viMutEApFh1wFoZCqiZ9sbHCCCQmJfvkyQVtbc/Bge3X1yvE2N7fw0qX7jRqpu7n1EX3eS0rKLl26z+GU9unT1dzcFCeKbWRFRQVRJyr5+UV37jzOyytSVVXp3Lk1WZGgI/YCFRTk5eTYYm+ZkpLCf3LWLmRbWFhYbGwsn883MDBwcnKij4EEsc8afoRrVReDf//9lxEMvCpKSkpu376dmZmpoqLStm1bvF+TgUAgEH3wRZ9uoVB469at5ORkIyOjQYMG4UZ79epVUVFRjx49yAhc28f5m1n0lPT09Lt373I4HAMDAxcXF7EjczVU9W4i5xE75IqKgRAqLi6+fPlyaWmplZUVfdvr48ePX7x40bt3b/pHF6G8vPzmzZsZGRkqKioDBw4kSyKiPH/+/OnTp0ZGRo6Ojlg8oVBIDP+qlw3ROqe+vr6zs7PYMmIvFt90se9B/J7l8/lycnJcLjcuLi4xMTEzM7Ndu3a2trY/gjtg2SJt5bv+4PF4PXv2tLGxETWho2Nvb//XX3917dq1mjK/A5JSvgHgdyJK1gIAPw6/VLxkAACkya9j7b5hw4bw8PDqI9IXFxfLycm1a9eumjIAAAAAAAAAUE/8Isq3QCDYvHkzQujvv/8W3WyLycnJGTt27IoVKxhr0L8neDVNUq4PAQAAAAAAgJogh93N/Oyw2eyQkJCkpKTPnz8fOnQoISGBzWYXFxcXFBSkpaU9fPjw0KFD2NGpm5ubrIWVMeXl5W/fvl24cGFSUlJxcbGSklKTJk1+vSBEAFAPiA/pCvyWNPl2EQAAAHH8OjbfHA5n4cKFx48fF7t7o2fPnr6+vjiU129OYWHhixf/F3tZWVm5KhdsAADQAJtvgAA23wAAfCe/jvKN+fLly7179x4/fpycnMxisbS0tHr37j1kyBCGc0MAAIDaA8o3QADlGwCA7+RXU74BAADqDVC+AQIo3wAAfCe/yIZLAACA+qdO7paBXwjoCQAAfD+gfAMAANQQMaGRgN8S6AkAAHw/345vBwAAACCEEMIR5vIQqjJML/Cro4CQ1n89AQAA4HsAm28AAAAAAAAAkBJgdgIAAAAAAAAAUgKUbwAAAAAAAACQEqB8AwAAAAAAAICUAOUbAAAAAAAAAKSE7JVviqIyMjJSUlKEQqGsZfnpiY2NTU9Pl05dWVlZP/stKykpSU5OLiwslLUgdSUjI0M0MTc39+XLl9IXBqg5nz9//vDhA5fLlbUgwHci9tGrO1++fImPj6+PMwMMKIp68eJFfn6+rAUBfi9kqXzzeLzDhw+3adPGwMDA2NhYT09vwYIFHA5HhiL91OzZs8fS0tLCwuL169f1VwtFUffu3XN2dtbX18/Ly6u/iuqV2NjY8ePHa2trm5iYaGlp2draPnz4UNZC1ZqysrKjR4927NixX79+jKyUlJR27dp16NBh8eLFMpHt94SiqEuXLq1du7YmhfPy8lq0aGFubl5eXl5NsUePHi1btiwiIkIyIgKSgMvlnj59umvXrjY2NhI/eXh4uLm5eevWrY8dOybxkwMMvL29O3bs2KFDh7S0NFnLAvxOUDKCz+cPHTp00KBB+fn5hYWFY8aMwfL06NFDIBDISqqfGjs7O9yG27dvr6cqDh482KpVK9J5srOz66mieuXRo0caGhpBQUFCofDu3btaWloIIRaLFRgYKGvRakpubu7ixYux5AghS0tLRoELFy7gLFNTU5lIWHdOnz49aNCgjuLo3r37pEmTDhw48PnzZ1mLWYlQKLx48WLbtm0RQt27d6/JIf/88w9CyN7evpoymZmZurq6CKEDBw5IRlCgbhQWFv7555/4ptTT87VmzRp8cicnJ4mfHGCgr6+PW/v69euylgX4jZCZ8j1r1iyEUGxsLP6Xz+fb2triZyAxMVFWUv3U3Lp1S0lJyczMLDU1tZ6qiImJuXXrloKCws+rfL97905DQ2PMmDEk5ebNm/hyJkyYIEPBagWHw3n9+vWRI0eqUr4LCwu7desmJyd39OhRmUgoEYRC4d9//00+9lxcXE6cOHH69OnJkyfjTqioqLh582aZf65funSpS5cubHblQmINle/Ro0cjhLZt21ZNGRcXF3xOUL5/EMrLy1+8eIE/nOpJ+U5KSjIxMVFVVQ0ODpb4yQEG+/fvZ7PZdnZ2xcXFspYF+I2QjfKdmZmpoKDQsGFDemJ2dvbQoUOXL18uE5F+Dfh8vhRqGT9+/M+rfM+cORMhtHfvXnri4cOH+/TpExcXJyupvhtzc3OxyjeGx+NJWR6Jk5WVRZTvR48ekfSkpCQ9PT2cvnr1ahlKSFFUSEiIQCC4evVqzZVvPp/fqFEjhFA1ve7QoUPk2n8H5Ts2Nvbq1auylqKmdO7cuf5WloRCoXQGc4D61ji5ceNGqUkC/D7Ixub71KlTPB5PWVmZnqijo3PlypVNmzbJRKRfAzk5OSnUQpZcfzrKy8vPnj2LEGL0vcmTJwcFBbVu3VpGcn0/6urq1eTKy8tLTZJ6Ii4uDv/Q1NTs3r07STc1NV2/fj3+vXPnzuzsbBkI9x92dnZsNnvw4MFKSko1POTp06f5+fnNmjWrqte9f/9+0aJFc+bMkZyYPzr79+//iexuq3/06giLxZLOYA6gasfJsLAwf39/aQoD/CbIRvl+9uyZTOoFJAKLxZK1CN9JQkJCQUGBrKUAasGdO3fwj759+zLekUQX53A4pJgMYbPZjI+6arh16xZCyNnZWWwun8/39PScMGFC//79JSbfj018fPzhw4dlLQUAfEUgECxdupSiKFkLAvyCyEb5LikpkUm9wG8OdLyfDqJVOzo6VlPsp5smvH37NkKImHQz2LBhQ1FR0bZt26QrlMzIzc0dPHgwj8eTtSAA8JW5c+c+efJE1lIAvybSXpUuKiri8XgVFRUIIYqicnNzEUJsNhubP4pSXl4eEBCQmZmpqKjYvn37du3aVXNyLpd7/fp1e3t7PT09oVAYEBCQnp7u5uYm8fXBioqKiIiI+Ph4Ho+nqalpZ2dnZGQk2SpESU1NffToUVFRkbq6uoODg4GBgWiZ0tLSmzdv2tvbkx3chLy8vGvXrk2aNAkhVFZWduPGDRaL5e7uLjqNHRcXFxUVVVJSoqur26dPH01NzdqK+vnz59DQ0JKSEm1t7YEDB6qqqtb2DLUlJCTkw4cPAoHA1NTUwcGBbH0j8Hi8oqIi4tK7pKQE9z01NbWamwrUkBo2dV5eXlhYWHp6OkVRxsbGdnZ23+yoPB4vICAgLS1NTk6uV69ezZs3r758ZGRkXl4emT3Nz8+nu2anX3tBQYFAICBZmpqaokuxKSkpQUFBCgoK5ubmlpaWeGW8Xi1bUlJS3rx5g3+LKt+hoaH4h5ycXO/evas/1bRp00j5GnLv3j1jY+NaHVJDkpOT37x5o6qq2qtXL9Hc8PDwbdu2hYWFqaio1EftYgkNDU1MTKyoqGjevLm9vb2ioqLYYrm5uYGBgQUFBerq6gMGDNDR0RFbLC4u7uPHj+TTIiwsLC4uTkNDY8iQIaIX9eTJE09Pz6SkJER7MBUUFDQ0NBglS0tL7969m5OTo6ys3KtXLxMTE7G1FxYWXrt2bfTo0YqKilwu99atW1wud+TIkYwvNKFQGBgYmJKSwmKxsLO5atpHIBAEBgZ++fKFxWLZ2dnRnT7VBxRFBQcHa2hodOnShZFVUFBw48aNkSNH4oc3JSXl/v37fD7fwcHhmwNCHUlISHj27FlxcbGCgoKVlVWnTp0k/tGLB2p6ira2Nv7B5/PpMRnk5OQaNmzIOBy3m5aWFr6bfD7/xo0b2dnZzZo1q2YRKT8//8aNGyNGjCCdMy8vb8qUKVeuXMEnwX0SIdSoUSPRl0tdwEN6amqqiYmJpaWloaEhh8NRU1MTW/jLly+hoaGFhYWampoODg5408vr168VFBSI9VpeXh59ql5DQ4M4SGBkVXUt9Lvcrl27Tp06VXPJaWlpDx8+xN7qCgsLb9y4oaWlJbqgV15efvfu3ezsbEVFxZ49e9Z3R/05kLKNuaOjo46ODh7Z2Wy2jo6Ojo5OmzZtREvm5eVt2LChadOmffr06dOnDx6I7e3tb9++LVr448ePixcvxm+C8PDw7Oxsa2trfIHW1tZlZWWSkr+kpGT+/Pna2trbtm0LDg4+f/48fn06OTkVFBRIqhYG0dHRo0aNMjU1nTVr1uzZs42MjFgsVv/+/T99+kTKPHnyZMqUKbiVwsLC6IeHh4ePHz8eL4hTFPXq1StDQ0PcOFOnTqWXvHv3bt++fa2srObOnevl5dWwYUMFBYWJEycyLm3JkiX4cNENl+/evRszZoypqamTk1OLFi0QQpqamsuXL68nfxQ8Hu/06dNWVladO3d2dHTEn0AtWrTYs2cPl8ullwwICNDR0SGDtZqaGu57//zzjwTliYiIIE0tFAqrauqEhIS+fftaWlqeOXMmODh4z549hoaG8vLymzZtqurMZWVl+/btMzExcXd337Bhw4gRI5SUlHr16tWsWTMksuEyOzt7586d2O3dyJEjSfqOHTvGjx9PxuLDhw+TrO3btw8cOJAMC0+ePKGfsKKiYvz48cbGxsuXL1+xYkWLFi0UFBRUVVWDgoIk0GpVQ3Yctm3blpElFAqJi+WhQ4d+81QDBgyo7diYkJBQW4Hxl+o3N1zu378fITR48GDRLA6H88cff6xfvx7/S1zx1NOGSz6f7+fnZ2lp2a9fvwULFri5uWGtd9OmTYwNfxkZGd7e3k2bNh04cCCeBFFSUpowYQKHwyFlCgsLDx061K1bN4TQgAEDKIpKS0tzd3cnTdqkSZPHjx/TT3v27FldXV3RB9PFxYVerLi4eM2aNUZGRv3798f3HRvZp6Wl0Yu9ePFiypQp+Gu/oKAgPj6evOZHjRpFigmFQl9f31atWtnZ2fXt2xe/j7p16/bs2TPRJuJyub6+vs2bN3d1dV2/fv2YMWNUVFS6d++O9zpLfMNlUlLS6tWr8XfFunXr6DIHBgaOHj0aDy+5ubk8Hm/79u1kakNBQYFeXrJcuXLF1NR0xIgRt2/f9vf3X7hwIZvNNjAwYLxr6s6HDx9WrFhBXJ8hhCoqKnBWUlLSn3/+Sea5WrZsST/w06dPa9asMTU1RQht3bqVoqjw8HD6bF2XLl1yc3PphwgEAn9/f/IZk5GRgdOzs7ObN2+uo6ODPy0UFBR0/oPR3+rIvXv39PT0xowZs379ejc3NzwLOXDgQNGSMTExnp6empqaHh4eM2fO7N69O5vNHjRo0PTp05WVlY8cOUJKbtiwYfTo0URdpu9gXr9+Pf1rX3R8u3TpkomJyahRo+7cuXPv3r0FCxawWKwmTZowXgeYoKCg4cOHy8vLGxkZURQVHBxMnmL6FtWSkpINGzYYGRn169fP1taWxWKx2WwnJ6fk5OQ6tt7Pjmy8neDXvL6+flUF0tLSWrRo0bNnz48fP5KUkSNH4lu7a9cueuFt27ZZWVmRLhUUFITDjjRo0ACnEIeGdQf70qZrLaWlpXh6bNy4cZKqhc6jR4+UlZXnzp1bXl6OUwoKCvDQ3KhRoy9fvlAUtWvXrh49epAWoA+IkyZNwuMR5s2bN2ZmZr1798azsGpqaqQkVnQOHTokFApxSlxcHB7oLS0t6bpsVcr358+fdXV1165dizePCwQCsn12xowZEm8ZPp8/bNgwfX39Bw8e4BQul7thwwY8krq6uoruYX/8+DGWh34HJYWXlxe9qWNiYszNzUlTq6qq4mKfPn1SVVVVUVGhjz5EsMuXL4ueubS0tEePHmpqauRKqf//iKIr33Fxca6urmQpia58Y3bs2CG2EYRCIfFjwxhtJ06cSH918fl8Nzc3/Kx9R0PVnMGDB2N5Fi9ezMhatmwZzmrbtm1+fv43T5WTk/OllnyHu4kaKt9OTk4IIT8/P9GsKVOmWFtbk6rrW/meMGGCurp6aGgoSSFO9MaPH08Si4uLraysPD09iTu2S5cu4Rd8v3798ODw7NkzV1dXMhs9YMCA6OhoXV3dCRMm+Pj4kFlwY2PjoqIihhiRkZE4d//+/aJCCgQCJyenXr16ZWVl4ZSnT5/i2cE2bdqQbjlnzhz8wY+Jjo5u3bp1nz59sArFYrFIq65cudLExOTt27f435SUlJYtW+IR9fXr1/SquVxu3759lZWV7927RxLfvn2LP3qRpJXvwMBAZ2dnsh5FlGmhUDhmzBi6Spqamurg4GBjY7N+/fo5c+aQRbM7d+5IUB6Mn58fQsje3p68GiiKWrBgAX6D1IeHPoFAQBYiiPKNSU9PxzO+dOX76NGjgwYNIo2wdevWw4cPN27ceNGiRRs2bMDTEAih4cOH00+1ZMmS9u3bkyYlyjcB94oePXpI/AIpioqOjlZUVLxy5QpJuX//vpKSkqOjI6NkYGCgoqKis7MzXfX39/cn8/R05RuzfPlynMVwH8Tn88mgylC+Dx48iBBycHCg3+V58+YhhDQ0NOjf2KWlpW5ubmTt3cjIKDg42MzMjGzCsbCwwCWFQuHQoUO7d+9O2jYqKgoPkmZmZpmZmbVttF+JH1H5zs3NtbS0bNy4sejDMGjQIHx3Dx48yMjC2gBCaODAgVj7fPLkSY8ePZYsWULvTHUB75FCCL1584aePmHCBISQiooK0Y8lxcuXLzU1NXv16sWYOcb+8hBC06ZNI4n0RV56YT6fT5TCCRMmYH39+PHj1tbWJ06cwGUuX77MZrNnz57NEIAM9/QGF6t8l5SUtGvXbtiwYYwzkNA/9LdX3REKhbjZ7969y8jas2cPrtHNzY1x6+tV+aYois/nk7fyhAkTUlJSKIo6ceKEtbX18ePHcZnJkycjhFq0aMG4HKwui07ikuHS19eXkXXv3j1cl6irQZIlqnyHhYVV1Qi+vr44i658p6amysvLL1q0iF6ytLS0cePG9ap8c7lcsvxKd3j86tWriRMnkrepZOei6khNlO/S0lL81sRPIp3r16+rqqrSX4r1qnzjB/ns2bP0RD6fT9ZGXr58iRNdXV0tLS0ZX7PTpk3DxXbu3EkS4+LisLJrZmY2ZMgQouBStFHr33//ZUhSvfK9ePHiRo0aMdbftm/fjg+ZPn06PZ1oWqNHj8YhI/79919ra+t9+/bhAhcuXGCxWFFRUfSjHj16hI/q3LkzSRQKhaNGjUII7dixgyESMWGqD1eDu3btwidnzGQLhULs3xAh5OLicuHCBZL18OFD3Oyurq6SFUYgEGDDjyVLltDTg4ODsSRnzpyRbI2YKVOm4PMzlG+KorCSx5j5pijqwIED+BAbG5vp06djKwuKosrKyrCSzWKxyPcbhsvlkpk7KSvfY8eOZbPZjDf72rVrGcp3VFSUurp6s2bNCgsLGWfA3z9InPJ97do1nCXqu9PHxwdn0ccZPp+PQ7YtW7aMXjgwMBAXPnfuHOM82AIWIaSnp+fh4YEfz7/++qtr167kC3DVqlXq6uo5OTn0A/G6H/qpAmvUBz+i8j1ixAhUhe/etLQ0rKOoqakx+uLevXvxHd29e3e9CE1RJKZJfHw8PZ1Mwkn8S65v374IoWvXrjHSr127hudT6Y8K0ZxElwI9PT1x1tOnT0Vr4fP52EY8KSmJkbVhwwY8ZtGfPbHK9/HjxxlKEmb37t24sIeHR00vuwZgxwg2NjaiWUKhsGfPnrhSf39/elZ9K98UranFLtVR/31AmpubM9LxKrboFW3ZsgUh1Lp1a7Fnw6ZWYv1848V0UeWbbCESbQTiboIuPN4aaG1tzXhPLFu2rF6VbzLuI4Tatm3r6Ojo6OiI15G1tbXd3d2fP39ef7V/HzVRvvE3fPv27RnpGRkZjRs3Zkwr1J/yHR8fjxBq0qSJaBYen1VVVbHqjCPbE+WVQG4Q41rwYGJmZkafLaMoijgamjVrFuNU1SjfOTk5cnJy3t7ejPRPnz7hQ7S0tOjrckTFr+prv2XLlqJPmVAoJB5Uief1ffv2IYSMjY3FWs3hOf76UL4TExOxJKJmJPPnz8dZdJ/3GLyc0qhRI8kKU1ZWhpc4VqxYQU8nPkDrKaAy+bQTVb7xMq+o8h0bG4sPEV2FxtbbSNzS4qJFi3CWlJVvPOCHhITQE7Oyspydncm/QqEQL+aINY8MCgrCkosq3zdu3MBZosr35s2bcRZd+S4pKcEaxapVq+iFY2JicGH6BzYBv2cVFRWJhQKdwsJCRUVFhmkrRVGZmZn4nOrq6iUlJaIH/ib8cG6A09PT8XPSp08f0VwDAwN3d3c/Pz8Oh3PixAlvb2+SRXYIEWtviTN27NiEhAQDAwPGbhuykY6+m63upKamBgcHKygoiDbFkCFD3rx5k5OTQ7RMVK2z0uobJyAgICMjo3Xr1nSrCczKlSv79u2rpKRU/W4khBC+a6GhodHR0fR08vQGBARUf4Zagb+exXYSFos1Z86ckJAQhNDevXul7Kztm/1w586durq6Y8eOZaTjNxyjC1H/mQNV5ZPO2Ng4JydHbJa8vDze2VxHsPlWeHi4q6vrmTNnyDa4iRMnEsuu+oD4ORk+fPi2bdvS09NdXV3xxR47dowsnv50VOVk0MvLq0uXLtOnT5eOGKdPn0YI0Q39CVevXn3y5ImpqSlexsGPdlxcHDFYwhDf6i9fvszOzm7cuDH+F/dkU1NTxk5rTU1NJSUlLpdL3zb3Ta5fvy4QCNLT0xm1U/9tHcvLy4uMjCRL3tU/gDExMe/fv9fW1macjX5gQEAA3r6GF+KdnJzEbjgzMTH5/PlzzS+k5lQzkhNJLC0tGVnYGKNWbVsTlJWVz58/f//+faL3Y+rprVcXSOO0adOGkUUCcom2D1nnkTL46RgyZMj58+fJS6px48ZkPhsh9OjRow8fPrDZbLFbViS4IbtBgwbnzp17+PAhtjMhVH+X8SOjp6dH1nvp3Lp1q6KiIjs7W/RZk5OTEwgExcXFT58+FfsS/x344ZTvI0eO8Pl8hFBVjk369euHTdDOnDlDV76lgKKi4tatW+kpr169OnXq1JkzZ+qjunPnzgmFQj09PbF7ny0sLCRVEbbyFNW8MTX5mCktLQ0MDGSz2RwOh8Ph0LN0dXUXL16MJDrGhYeHv3z5ElXdSfr06cNms4VC4Z07d/Lz86vypSMT/vjjD7KEghDi8/l37949ffr0+/fvRQsHBQXhGb6qvHlIwcWenZ2dqanpp0+fbt68aWlpuXz5ci8vL0VFxfp2+ECUbxcXl+bNmzdv3nzu3LmrVq1CCG3evPnnVb7FOhk8dOhQREQE+VKVAtU89UpKSvT+hpeweTwembIi4Ecb1bIf1kpdw7ULhcJqaq/K6UpVZ5OTkxM92+jRo/EPrNc+ffoUz6TK8NH7DupDFXZ3d6fvms3Lyzt37tzJkyclXpEU+HE+FcaOHRsVFZWfnz9w4EAPD4+VK1fiEdXBwYGUOXHiBELIwsKCuHypP0aOHEm21SGEcnNz63iX8bNG0aa6CeQDQ9Qt2+/DD6d8k/nRqhzAka6ZkZEhJZnEcffu3a1btxYWFs6dO9fT03Pnzp0SrwKv60khok3dK0pNTS0vL5eXl5eOZ2Ky3l1VJ2nUqFH79u2jo6OFQmFWVtYPpXwTSkpKjhw5smfPnvbt2/+vvfMPaep74/itZqWUiERhRESLb1B/RD//KemPkBAEK9eauMqCYsikX9q0lkv7YS2jsCC+yGdDTBP/MO2XLRRHzVim5djSGjohJ03BH2uxzdyPzx8Pn4fL3d3c3N1ceV9/XbfjveeenXPuc8/znPdz9uzZL1++oCcXAUONIAgIyJsTFi1a9PLly4yMjMHBwaGhoby8vJs3b0qlUvQLR4LBwUGIi1iwYAGuzorFYrlcbrPZtFqtWq2m1enzR0NDw8DAQEh1EIlEjPccvV4/NDS0YsWKXbt24Yffv3+/cOHClStXrFYrZWVueHgYDkZGRqBBUlJSfDX4QsXpdIK0XzCj3mQyEQRRWFgIXvgoA7/aiRMn/Dl/ZnG2tLQ0mUwWuGQsDL1YY3BwsKKiorm5WSgU3rhxY/5kgIoE+fn5/f39Dx8+9Hg8NTU1tbW1AoHg9u3ba9aswTIQWB/lHmgymSoqKp4/fy4UCq9fvx44wUIAYKwJhcKsrCxGK/iXEHPG98TEBBw4nU7adHHJycngs5ir1NltbW0FBQUWi0WhUIBZcOnSpUhcyG63EwQxMTHhcrkierNwoXASdDscDoIgXC7Xt2/fNm7cyFjN/ICdBK5LC0ZwxmCKdZfLVVlZWV5evnnz5tbWVlqfHTA+Pg4HU1NT0aodDZs2berq6pJIJAqFwuPxmM1mkUikVquVSmXwOR1DApe9t23bhi7jpKStQ/uMAAAG50lEQVQkkUh0584dgiDKy8tDMr4VCkWoaaJ5PB7jxjfEnKSnp5MjGfr7++12e3FxMWoU+FJaWlpaWkoQhFKphK3G4QBDnghi1LtcLsh9YzAY5sT4hjFuMBgYMb7xbDOWxKHHSOzWn47FYpFIJE+ePCkoKDAajQkJCV+/fp3rSv3ZLFy48MGDB6mpqQUFBUNDQx6Pp66urq2trbGxEWOoYJsEOQNDRPnx44dEIqmvr5dIJEajMT4+HsPoZwGONdb4piXm7BJ8lhsMBrJ8HhkOh+N2u1FnLWp4PB6RSFRVVbVv3z6VSoXmXYSAiC6Hw6HRaEKyM2Z3oU+fPo2Njc3OvYXBZyqVKgrGNy54GwwG2J7rC9jcHA4n0j9TqAwPD2dkZOh0OqlUKpPJAjuv8dve3t69e/dGpYL0JCcnV1VV5eXlnTlzBqQe6uvrlyxZAo5RxkHjmxKUfO7cORBxf/PmTXd39/bt24M84cmTJ0NtwOCDGYIncGLLqIEDdsadGBwOJy4ubnp6WqVSHTx4MPJVowJVValUEomEqbO1tra63e7ghx7sZZy3PHv27NixY3FxcS9evGBXu5mFz+dnZGTI5XK5XO5wOEZGRvbv36/X6yEeDF7RI7S1gEJTU1Nubu7ixYtfvXoFSg9hAjuCVCrVjF6m+cncpJcPAG6VgA1zvtjtdlgFRFmJqHH37t2qqqqkpKTGxsYomHQY1Y07l30pLCwM/7UYLuR2u9HT6gt5F4gvq1atgpDu2tpaf0F1sMGLEWbsJMR/C1eZmZmM5zcNEz6f39PTk5mZWVZWNmPYKC6K42796PPz58/R0VE43rp169u3bysrK+Hnfvz4MYpOMIjT6Wxvb4djit2TkpKC6764bT8Y+Hx+cYgwvuw9Pj6u1Wo5HA5l+9TOnTs/+gFV54qKiuATlFsNh/j4eHi69/X1obYGhcnJybKyMoIgwA/e3NxMST2INDU12Wy28GtFC1y9o6MD4mR8ef/+ffABRXC2yclJ1I2lMDo6Ch6SWBh6sYDJZBIIBFar9d69e6zlzSA47hISEq5evarX60H08NevXzjqV69eTRCE2WzW6XSRrkx2drbVar1//z4jljfx31jr7Ow0Go20BT5+/Dif/ScxZ3yjumdLSwttAbC3li1bBhlNowkobKSmpoYfcxkMuMfl0aNHnz9/9i2g0+mGh4fD3/eDi8eXL1+mdUPX1dUFXhFPTEyEebmzsxOiAigMDAw0NDSEWU+Ex+NBGNyHDx/QO0zGbrd3d3cTBHH69GmmLsoIPT09oPQXpAmVk5MDUblqtTqAmeslJQ0OniD/q7e3F3Qkkfz8fJDUdbvdtD0zTNrb28FlmZycDOkSyVy8eBH6/NOnT/+subulpcXtdu/evRsUCZHly5fv8MOGDRugzNq1a+ETprZe4agXiUS0L/BSqRRE+iGFgsViEYvFvsVsNtutW7ci94oL0+Dv37+PHj3qW0+Px1NUVBR8UCxOqiKRiFYm6Nq1a/BimZ2dDd1Mq9X29fX5O+Hsht4fhFKphME4V+6av7WFQSYY/+Ryue/evYOEfai8iW1OmYFnBPdyBNl6SqXS6XQSQT+YggHmDbfbnZOTAyoaZLxeb1FRUWxux4oOc2N8Q4eg7RZ79uyBLAkajYZ2xRdWZ8ViMWW6xwXXCI3V6elp8P7gKiASIPI4HNatWwdKI06nMysri6KEYDAYjhw5AuIPAN447SOKUoZMeno6JIY1m808Hs9sNpO/ff36dVlZGVlYBk9CXuTGd6GSkhKFQkG+0MjIiEAggOQyjLB06VJIs+J0OktKSnwLtLa2Tk1N7dixIy0tjfw51ipyE3rgpkZJE0ov8nq9tFHdXC4XDCCXy3X48GF/kd+0645QE9/OgCEHlNWUqakpXOSjXKi6uppyO7m5uSCVFQm1QRz4qampvipv69evB8PR4/GACHrsELhfxUjMCYDiHm1tbWKxmCJSVFFRYTQaQegDh3ZNTY1MJiP3Dbvdfvz48czMTPL/QiPQesD89UlcQfCdS3k8HiiadXR0nDp1CsXC4Wznz5/ncrnkR3jgAbhlyxbwm1kslqysLMpqenV1tUajgbtOSUkBB4XX6+Xz+RglT4HSboyAt+DbUAFmMPwvZgU9/E1ZEXrqIf6mKZ1OBxvTfSfDYBonwMPRX7eM0J1aLBYMrgMSExPBn4+T6qFDh+CgsrIS8+YgAcSRsPVAFgyx2Wzo8yE34Ox+ZWg6f5PegQMH4Ea6urpyc3PHxsbwK6/XW1xcvHLlStzPMw9Z8M8//5/rOrCwsLCwsLCwsLDMCzj/20iVo2dhYWFhYWFhYWFhiQQxF/PNwsLCwsLCwsLC8rfyL1pPF8RXBGvXAAAAAElFTkSuQmCC]]></Image>
    <CoordSystem>
        <General CursorSize="3" ExtraPrecision="1"/>
        <Coords Type="0" TypeString="Cartesian" Coords="0" ScaleXTheta="1" ScaleXThetaString="Log" ScaleYRadius="1" ScaleYRadiusString="Log" UnitsX="0" UnitsXString="Number" UnitsY="0" UnitsYString="Number" UnitsTheta="0" UnitsThetaString="Degrees (DDD.DDDDD)" UnitsRadius="0" UnitsRadiusString="Number" UnitsDate="3" UnitsDateString="YYYY/MM/DD" UnitsTime="2" UnitsTimeString="HH:MM:SS"/>
        <DigitizeCurve CursorInnerRadius="5" CursorLineWidth="2" CursorSize="1" CursorStandardCross="True"/>
        <Export PointsSelectionFunctions="3" PointsSelectionFunctionsString="Raw" PointsIntervalFunctions="10" PointsIntervalUnitsFunctions="1" PointsSelectionRelations="0" PointsSelectionRelationsString="Interpolate" PointsIntervalUnitsRelations="1" PointsIntervalRelations="10" LayoutFunctions="1" LayoutFunctionsString="OnePerLine" Delimiter="0" OverrideCsvTsv="False" DelimiterString="Commas" Header="1" HeaderString="Simple" XLabel="x">
            <CurveNamesNotExported/>
        </Export>
        <AxesChecker Mode="1" Seconds="3" LineColor="6"/>
        <GridDisplay Stable="True" DisableX="0" CountX="12" StartX="0" StepX="0.01" StopX="0.11" DisableY="0" CountY="11" StartY="0" StepY="1e-5" StopY="0.0001" Color="0" ColorString="Black"/>
        <GridRemoval Stable="False" DefinedGridLines="False" CloseDistance="10" CoordDisableX="0" CoordDisableXString="Count" CountX="5" StartX="0.00115901" StepX="0.0247063" StopX="0.0999841" CoordDisableY="0" CoordDisableYString="Count" CountY="19" StartY="-2.83622e-5" StepY="7.11331e-6" StopY="9.96773e-5"/>
        <PointMatch PointSize="48" ColorAccepted="4" ColorAcceptedString="Green" ColorCandidate="7" ColorCandidateString="Yellow" ColorRejected="6" ColorRejectedString="Red"/>
        <Segments PointSeparation="25" MinLength="2" FillCorners="False" LineWidth="4" LineColor="4" LineColorString="Green"/>
        <Curve CurveName="Axes">
            <ColorFilter CurveName="Axes" Mode="2" ModeString="Intensity" IntensityLow="0" IntensityHigh="50" ForegroundLow="0" ForegroundHigh="10" HueLow="180" HueHigh="360" SaturationLow="50" SaturationHigh="100" ValueLow="0" ValueHigh="50"/>
            <CurveStyle CurveName="Axes">
                <LineStyle Width="0" Color="8" ColorString="Transparent" ConnectAs="4" ConnectAsString="ConnectSkipForAxisCurve"/>
                <PointStyle Radius="10" LineWidth="1" Color="6" ColorString="Red" Shape="1" ShapeString="Cross"/>
            </CurveStyle>
            <CurvePoints>
                <Point Identifier="Axes&#9;point&#9;1" Ordinal="1" IsAxisPoint="True" IsXOnly="False" Index="12">
                    <PositionScreen X="150.375" Y="600.125"/>
                    <PositionGraph X="0.001" Y="1e-7"/>
                </Point>
                <Point Identifier="Axes&#9;point&#9;3" Ordinal="2" IsAxisPoint="True" IsXOnly="False" Index="12">
                    <PositionScreen X="867" Y="600"/>
                    <PositionGraph X="0.1" Y="1e-7"/>
                </Point>
                <Point Identifier="Axes&#9;point&#9;5" Ordinal="3" IsAxisPoint="True" IsXOnly="False" Index="12">
                    <PositionScreen X="149" Y="33"/>
                    <PositionGraph X="0.001" Y="0.0001"/>
                </Point>
            </CurvePoints>
        </Curve>
        <CurvesGraphs>
            <Curve CurveName="Curve1">
                <ColorFilter CurveName="Curve1" Mode="2" ModeString="Intensity" IntensityLow="0" IntensityHigh="50" ForegroundLow="0" ForegroundHigh="10" HueLow="180" HueHigh="360" SaturationLow="50" SaturationHigh="100" ValueLow="0" ValueHigh="50"/>
                <CurveStyle CurveName="Curve1">
                    <LineStyle Width="1" Color="1" ColorString="Blue" ConnectAs="0" ConnectAsString="FunctionSmooth"/>
                    <PointStyle Radius="10" LineWidth="1" Color="1" ColorString="Blue" Shape="1" ShapeString="Cross"/>
                </CurveStyle>
                <CurvePoints>
                    <Point Identifier="Curve1&#9;point&#9;11" Ordinal="0" IsAxisPoint="False" IsXOnly="False" Index="12">
                        <PositionScreen X="435.375" Y="488.688"/>
                    </Point>
                    <Point Identifier="Curve1&#9;point&#9;10" Ordinal="1" IsAxisPoint="False" IsXOnly="False" Index="12">
                        <PositionScreen X="479.875" Y="441.875"/>
                    </Point>
                    <Point Identifier="Curve1&#9;point&#9;9" Ordinal="2" IsAxisPoint="False" IsXOnly="False" Index="12">
                        <PositionScreen X="543.5" Y="376.625"/>
                    </Point>
                    <Point Identifier="Curve1&#9;point&#9;8" Ordinal="3" IsAxisPoint="False" IsXOnly="False" Index="12">
                        <PositionScreen X="588.25" Y="330"/>
                    </Point>
                    <Point Identifier="Curve1&#9;point&#9;7" Ordinal="4" IsAxisPoint="False" IsXOnly="False" Index="12">
                        <PositionScreen X="651.125" Y="261.563"/>
                    </Point>
                    <Point Identifier="Curve1&#9;point&#9;6" Ordinal="5" IsAxisPoint="False" IsXOnly="False" Index="12">
                        <PositionScreen X="759.25" Y="144.75"/>
                    </Point>
                </CurvePoints>
            </Curve>
        </CurvesGraphs>
    </CoordSystem>
</Document>


==> data/Lopez-CLCIR-table.csv <==
10,1.89e-3,1.92e-3,2.14e-3,2.23e-3,2.38e-3,2.43e-3,2.33e-3,2.87e-3
10,1.84,2.01,2.03,1.99,2.11,2.11,2.09,1.95
20,5.28e-4,4.77e-4,5.23e-4,5.62e-4,5.50e-4,5.64e-4,5.46e-4,7.45e-4
20,1.45,2.00,1.89,1.98,2.08,2.12,2.07,2.15
40,1.93e-4,1.19e-4,1.41e-4,1.42e-4,1.30e-4,1.30e-4,1.30e-4,1.68e-4
40,1.17,2.00,1.61,1.88,2.01,2.03,2.01,1.96
80,8.60e-5,2.98e-5,4.61e-5,3.86e-5,3.23e-5,3.18e-5,3.22e-5,4.33e-5
80,1.06,2.00,1.32,1.69,2.01,2.02,2.01,2.07
160,4.12e-5,7.46e-6,1.85e-5,1.20e-5,8.00e-6,7.82e-6,7.99e-6,1.03e-5
160,1.02,,1.14,1.42,2.00,2.00,2.01,2.13
320,2.03e-5,-,8.40e-6,4.47e-6,2.00e-6,,1.99e-6,2.36e-6


==> data/OwkesDesjardins-2017-3Ddeformation.csv <==
N,Ev,Eb,Eg,O,Te
32(64),3.073e-14,1.820e-17,2.305e-03,3.822
64(128),6.011e-14,1.112e-16,5.675e-04,9.799
128(256),9.327e-14,3.332e-20,1.372e-04,26.636
256(512),4.783e-15,7.013e-19,4.802e-05,79.337


==> figures/Hernandez2008simplified.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Hernandez2008simplified.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2044.50607732bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87591516)%
    \put(-0.50382684,0.74044145){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.50164781,0.68109485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.43720176,0.74050725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.56827291,0.68116065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Hernandez2008simplified.pdf}}%
    \put(0.67185305,0.01691938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\PhaseFluxVolumeContrib$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Hernandez2008simplified.pdf}}%
    \put(0.01724747,0.16364573){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\PlicPlane$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Hernandez2008simplified.pdf}}%
    \put(0.0461345,0.42743857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\PlicNormal$}}}%
    \put(0.06432437,0.52892163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\PlicPosition$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Hernandez2008simplified.pdf}}%
    \put(0.62077614,0.4758587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\LinearizedSweptFacePosition$}}}%
    \put(0.59231816,0.56395617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\LinearizedSweptFaceNormal$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Hernandez2008simplified.pdf}}%
  \end{picture}%
\endgroup%


==> figures/MoFerror.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MoFerror.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MoFerror.pdf}}%
    \put(0.26601295,0.02992921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\Omega}^+_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MoFerror.pdf}}%
    \put(0.18722813,0.87208458){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Omega_k$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/cellNeighborhoodHex.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellNeighborhoodHex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{722.59920426bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06873746)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellNeighborhoodHex.pdf}}%
    \put(0.43967534,0.09335842){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{current cell}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cellNeighborhoodHex.pdf}}%
    \put(0.43967534,0.00637082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{neighbor cell}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cellNeighborhoodHex.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cellNeighborhoodPoly.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cellNeighborhoodPoly.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{713.19690124bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06475383)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cellNeighborhoodPoly.pdf}}%
    \put(0.45621756,0.0945892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{current cell}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cellNeighborhoodPoly.pdf}}%
    \put(0.45621756,0.0064548){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{neighbor cell}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cellNeighborhoodPoly.pdf}}%
  \end{picture}%
\endgroup%


==> figures/corner-flux.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'corner-flux.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1478.49751347bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67419281)%
    \put(0.30632665,0.71328469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.5723161,0.01583822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.74252638,0.90667114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.19490615\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{corner-flux.pdf}}%
    \put(0.41792681,0.3821387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{corner-flux.pdf}}%
    \put(0.24438857,0.39540668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\PlicPosition$}}}%
    \put(0.22203468,0.24546005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\PlicNormal$}}}%
    \put(0.74427239,0.39132312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{corner-flux.pdf}}%
    \put(0.67749382,0.52495057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\U_g$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{corner-flux.pdf}}%
    \put(0.34074558,0.09586758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\U_h$}}}%
    \put(0.43149667,0.11927138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.54275403,0.27286977){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h\rightarrow c$}}}%
    \put(0.75824539,0.21249634){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g\rightarrow a$}}}%
    \put(0.89046257,0.38113685){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{corner-flux.pdf}}%
    \put(0.42749864,0.01102984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(-0.27408232,0.8282447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.50995243\unitlength}\raggedright \end{minipage}}}%
    \put(-0.42557145,0.85039098){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.58579347\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/face-based-vof.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'face-based-vof.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{141.8952713bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.87627065)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{face-based-vof.pdf}}%
    \put(0.69578768,0.53307209){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_f$\end{tabular}}}}%
    \put(0.23563017,0.46046803){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\FlowMap{\tend}{\tstart}(S_f)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{face-based-vof.pdf}}%
  \end{picture}%
\endgroup%


==> figures/flux-triangulation-non.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flux-triangulation-non.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1238bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50080775)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{flux-triangulation-non.pdf}}%
    \put(0.23908701,0.17908448){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{\textbf{$\Point_T^{flux}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{flux-triangulation-non.pdf}}%
    \put(0.78492607,0.14528414){\color[rgb]{0,0,0}\transparent{0.39215687}\makebox(0,0)[lb]{\smash{\textbf{$\Point_T^{flux}$}}}}%
    \put(0.12670928,0.25447053){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\Point_T^{edge}$}}}}%
    \put(0.91260152,0.05876997){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lb]{\smash{\textbf{$\Point_T^{edge}$}}}}%
    \put(0.92737136,0.130773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\Point_T^{edge}$}}}}%
  \end{picture}%
\endgroup%


==> figures/forward-tracking-volume.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'forward-tracking-volume.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.12062836bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55063161)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{forward-tracking-volume.pdf}}%
    \put(0.06489283,0.42740019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Sigma(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{forward-tracking-volume.pdf}}%
    \put(0.55536693,0.45522837){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\n_\Sigma$\end{tabular}}}}%
    \put(0.35112669,0.14574056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega^+$\end{tabular}}}}%
    \put(0.57073227,0.08457441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega^-$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{forward-tracking-volume.pdf}}%
    \put(0.33927076,0.27462224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{forward-tracking-volume.pdf}}%
  \end{picture}%
\endgroup%


==> figures/mathmodel-backward-tracking.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mathmodel-backward-tracking.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{176.00115967bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70646501)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mathmodel-backward-tracking.pdf}}%
    \put(0.07119674,0.37455644){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega_k(t^n)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mathmodel-backward-tracking.pdf}}%
    \put(0.02462112,-0.00429824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Phi_{t^n}^{t^{n+1}}(\Omega_k) \cap \Omega^+(t^n) \approx \int_{\Phi_{t^n}^{t^{n+1}}(\Omega_k)\cap \Omega_k(t^n)}\rchitild(t^n,\x) \, dx$\end{tabular}}}}%
    \put(1.25393511,0.44489772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01741571\unitlength}\raggedright \end{minipage}}}%
    \put(1.25175811,0.45687106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14259161\unitlength}\raggedright \end{minipage}}}%
    \put(1.25005732,0.52961614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mathmodel-backward-tracking.pdf}}%
  \end{picture}%
\endgroup%


==> figures/mathmodel-backward-trackinga.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mathmodel-backward-trackinga.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{176.00115967bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70646501)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mathmodel-backward-trackinga.pdf}}%
    \put(0.25589909,0.15311773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega_k(t^n)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mathmodel-backward-trackinga.pdf}}%
    \put(1.25393511,0.44489772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01741571\unitlength}\raggedright \end{minipage}}}%
    \put(1.25175811,0.45687106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14259161\unitlength}\raggedright \end{minipage}}}%
    \put(1.25005732,0.52961614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.33437002,0.52865293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\Omega_k:=\Omega_k(t^{n+1})$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mathmodel-backward-trackinga.pdf}}%
  \end{picture}%
\endgroup%


==> figures/tetPolyStarHalfspaceIntersection.dat <==
0 1 1 1
0.002 0.999988 0.999998 1
0.004 0.999952 0.999992 1
0.006 0.999892 0.999982 1
0.008 0.999809 0.999968 1
0.01 0.999702 0.99995 1
0.012 0.999571 0.999928 1
0.014 0.999417 0.999902 1
0.016 0.99924 0.999872 1
0.018 0.99904 0.999838 1
0.02 0.998816 0.9998 1
0.022 0.998569 0.999758 1
0.024 0.9983 0.999712 1
0.026 0.998007 0.999662 1
0.028 0.997692 0.999608 1
0.03 0.997354 0.99955 1
0.032 0.996994 0.999488 1
0.034 0.996611 0.999422 1
0.036 0.996205 0.999352 1
0.038 0.995778 0.999278 1
0.04 0.995328 0.9992 1
0.042 0.994856 0.999118 1
0.044 0.994362 0.999032 1
0.046 0.993847 0.998942 1
0.048 0.993309 0.998848 1
0.05 0.99275 0.99875 1
0.052 0.992169 0.998648 1
0.054 0.991567 0.998542 1
0.056 0.990943 0.998432 1
0.058 0.990298 0.998318 1
0.06 0.989632 0.9982 1
0.062 0.988945 0.998078 1
0.064 0.988236 0.997952 1
0.066 0.987507 0.997822 1
0.068 0.986757 0.997688 1
0.07 0.985986 0.99755 1
0.072 0.985194 0.997408 1
0.074 0.984382 0.997262 1
0.076 0.98355 0.997112 1
0.078 0.982697 0.996958 1
0.08 0.981824 0.9968 1
0.082 0.980931 0.996638 1
0.084 0.980017 0.996472 1
0.086 0.979084 0.996302 1
0.088 0.978131 0.996128 1
0.09 0.977158 0.99595 1
0.092 0.976165 0.995768 1
0.094 0.975153 0.995582 1
0.096 0.974121 0.995392 1
0.098 0.97307 0.995198 1
0.1 0.972 0.995 1
0.102 0.97091 0.994798 1
0.104 0.969802 0.994592 1
0.106 0.968674 0.994382 1
0.108 0.967527 0.994168 1
0.11 0.966362 0.99395 1
0.112 0.965178 0.993728 1
0.114 0.963975 0.993502 1
0.116 0.962754 0.993272 1
0.118 0.961514 0.993038 1
0.12 0.960256 0.9928 1
0.122 0.95898 0.992558 1
0.124 0.957685 0.992312 1
0.126 0.956373 0.992062 1
0.128 0.955042 0.991808 1
0.13 0.953694 0.99155 1
0.132 0.952328 0.991288 1
0.134 0.950944 0.991022 1
0.136 0.949543 0.990752 1
0.138 0.948124 0.990478 1
0.14 0.946688 0.9902 1
0.142 0.945235 0.989918 1
0.144 0.943764 0.989632 1
0.146 0.942276 0.989342 1
0.148 0.940772 0.989048 1
0.15 0.93925 0.98875 1
0.152 0.937712 0.988448 1
0.154 0.936157 0.988142 1
0.156 0.934585 0.987832 1
0.158 0.932997 0.987518 1
0.16 0.931392 0.9872 1
0.162 0.929771 0.986878 1
0.164 0.928134 0.986552 1
0.166 0.926481 0.986222 1
0.168 0.924811 0.985888 1
0.17 0.923126 0.98555 1
0.172 0.921425 0.985208 1
0.174 0.919708 0.984862 1
0.176 0.917976 0.984512 1
0.178 0.916228 0.984158 1
0.18 0.914464 0.9838 1
0.182 0.912685 0.983438 1
0.184 0.910891 0.983072 1
0.186 0.909082 0.982702 1
0.188 0.907257 0.982328 1
0.19 0.905418 0.98195 1
0.192 0.903564 0.981568 1
0.194 0.901695 0.981182 1
0.196 0.899811 0.980792 1
0.198 0.897913 0.980398 1
0.2 0.896 0.98 1
0.202 0.894073 0.979598 1
0.204 0.892131 0.979192 1
0.206 0.890176 0.978782 1
0.208 0.888206 0.978368 1
0.21 0.886222 0.97795 1
0.212 0.884224 0.977528 1
0.214 0.882213 0.977102 1
0.216 0.880187 0.976672 1
0.218 0.878148 0.976238 1
0.22 0.876096 0.9758 1
0.222 0.87403 0.975358 1
0.224 0.871951 0.974912 1
0.226 0.869858 0.974462 1
0.228 0.867753 0.974008 1
0.23 0.865634 0.97355 1
0.232 0.863502 0.973088 1
0.234 0.861358 0.972622 1
0.236 0.859201 0.972152 1
0.238 0.857031 0.971678 1
0.24 0.854848 0.9712 1
0.242 0.852653 0.970718 1
0.244 0.850446 0.970232 1
0.246 0.848226 0.969742 1
0.248 0.845994 0.969248 1
0.25 0.84375 0.96875 1
0.252 0.841494 0.968248 1
0.254 0.839226 0.967742 1
0.256 0.836946 0.967232 1
0.258 0.834655 0.966718 1
0.26 0.832352 0.9662 1
0.262 0.830037 0.965678 1
0.264 0.827711 0.965152 1
0.266 0.825374 0.964622 1
0.268 0.823026 0.964088 1
0.27 0.820666 0.96355 1
0.272 0.818295 0.963008 1
0.274 0.815914 0.962462 1
0.276 0.813521 0.961912 1
0.278 0.811118 0.961358 1
0.28 0.808704 0.9608 1
0.282 0.80628 0.960238 1
0.284 0.803845 0.959672 1
0.286 0.801399 0.959102 1
0.288 0.798944 0.958528 1
0.29 0.796478 0.95795 1
0.292 0.794002 0.957368 1
0.294 0.791516 0.956782 1
0.296 0.789021 0.956192 1
0.298 0.786515 0.955598 1
0.3 0.784 0.955 1
0.302 0.781475 0.954398 1
0.304 0.778941 0.953792 1
0.306 0.776397 0.953182 1
0.308 0.773844 0.952568 1
0.31 0.771282 0.95195 1
0.312 0.768711 0.951328 1
0.314 0.76613 0.950702 1
0.316 0.763541 0.950072 1
0.318 0.760943 0.949438 1
0.32 0.758336 0.9488 1
0.322 0.75572 0.948158 1
0.324 0.753096 0.947512 1
0.326 0.750464 0.946862 1
0.328 0.747823 0.946208 1
0.33 0.745174 0.94555 1
0.332 0.742517 0.944888 1
0.334 0.739851 0.944222 1
0.336 0.737178 0.943552 1
0.338 0.734497 0.942878 1
0.34 0.731808 0.9422 1
0.342 0.729111 0.941518 1
0.344 0.726407 0.940832 1
0.346 0.723695 0.940142 1
0.348 0.720976 0.939448 1
0.35 0.71825 0.93875 1
0.352 0.715516 0.938048 1
0.354 0.712776 0.937342 1
0.356 0.710028 0.936632 1
0.358 0.707273 0.935918 1
0.36 0.704512 0.9352 1
0.362 0.701744 0.934478 1
0.364 0.698969 0.933752 1
0.366 0.696188 0.933022 1
0.368 0.6934 0.932288 1
0.37 0.690606 0.93155 1
0.372 0.687806 0.930808 1
0.374 0.684999 0.930062 1
0.376 0.682187 0.929312 1
0.378 0.679368 0.928558 1
0.38 0.676544 0.9278 1
0.382 0.673714 0.927038 1
0.384 0.670878 0.926272 1
0.386 0.668037 0.925502 1
0.388 0.66519 0.924728 1
0.39 0.662338 0.92395 1
0.392 0.659481 0.923168 1
0.394 0.656618 0.922382 1
0.396 0.65375 0.921592 1
0.398 0.650878 0.920798 1
0.4 0.648 0.92 1
0.402 0.645118 0.919198 1
0.404 0.642231 0.918392 1
0.406 0.639339 0.917582 1
0.408 0.636443 0.916768 1
0.41 0.633542 0.91595 1
0.412 0.630637 0.915128 1
0.414 0.627728 0.914302 1
0.416 0.624815 0.913472 1
0.418 0.621897 0.912638 1
0.42 0.618976 0.9118 1
0.422 0.616051 0.910958 1
0.424 0.613122 0.910112 1
0.426 0.61019 0.909262 1
0.428 0.607254 0.908408 1
0.43 0.604314 0.90755 1
0.432 0.601371 0.906688 1
0.434 0.598425 0.905822 1
0.436 0.595476 0.904952 1
0.438 0.592523 0.904078 1
0.44 0.589568 0.9032 1
0.442 0.58661 0.902318 1
0.444 0.583649 0.901432 1
0.446 0.580685 0.900542 1
0.448 0.577719 0.899648 1
0.45 0.57475 0.89875 1
0.452 0.571779 0.897848 1
0.454 0.568805 0.896942 1
0.456 0.56583 0.896032 1
0.458 0.562852 0.895118 1
0.46 0.559872 0.8942 1
0.462 0.55689 0.893278 1
0.464 0.553907 0.892352 1
0.466 0.550921 0.891422 1
0.468 0.547934 0.890488 1
0.47 0.544946 0.88955 1
0.472 0.541956 0.888608 1
0.474 0.538965 0.887662 1
0.476 0.535972 0.886712 1
0.478 0.532979 0.885758 1
0.48 0.529984 0.8848 1
0.482 0.526988 0.883838 1
0.484 0.523992 0.882872 1
0.486 0.520995 0.881902 1
0.488 0.517997 0.880928 1
0.49 0.514998 0.87995 1
0.492 0.511999 0.878968 1
0.494 0.509 0.877982 1
0.496 0.506 0.876992 1
0.498 0.503 0.875998 1
0.5 0.5 0.875 1
0.502 0.497 0.873998 1
0.504 0.494 0.872992 0.999999
0.506 0.491 0.871982 0.999998
0.508 0.488001 0.870968 0.999995
0.51 0.485002 0.86995 0.999989
0.512 0.482003 0.868928 0.999982
0.514 0.479005 0.867902 0.999971
0.516 0.476008 0.866872 0.999956
0.518 0.473012 0.865838 0.999938
0.52 0.470016 0.8648 0.999915
0.522 0.467021 0.863758 0.999886
0.524 0.464028 0.862712 0.999853
0.526 0.461035 0.861662 0.999813
0.528 0.458044 0.860608 0.999766
0.53 0.455054 0.85955 0.999712
0.532 0.452066 0.858488 0.99965
0.534 0.449079 0.857422 0.999581
0.536 0.446093 0.856352 0.999502
0.538 0.44311 0.855278 0.999415
0.54 0.440128 0.8542 0.999317
0.542 0.437148 0.853118 0.99921
0.544 0.43417 0.852032 0.999091
0.546 0.431195 0.850942 0.998962
0.548 0.428221 0.849848 0.99882
0.55 0.42525 0.84875 0.998667
0.552 0.422281 0.847648 0.9985
0.554 0.419315 0.846542 0.99832
0.556 0.416351 0.845432 0.998127
0.558 0.41339 0.844318 0.997919
0.56 0.410432 0.8432 0.997696
0.562 0.407477 0.842078 0.997458
0.564 0.404524 0.840952 0.997204
0.566 0.401575 0.839822 0.996933
0.568 0.398629 0.838688 0.996646
0.57 0.395686 0.83755 0.996341
0.572 0.392746 0.836408 0.996019
0.574 0.38981 0.835262 0.995678
0.576 0.386878 0.834112 0.995318
0.578 0.383949 0.832958 0.994938
0.58 0.381024 0.8318 0.994539
0.582 0.378103 0.830638 0.994119
0.584 0.375185 0.829472 0.993678
0.586 0.372272 0.828302 0.993215
0.588 0.369363 0.827128 0.992731
0.59 0.366458 0.82595 0.992224
0.592 0.363557 0.824768 0.991694
0.594 0.360661 0.823582 0.99114
0.596 0.357769 0.822392 0.990563
0.598 0.354882 0.821198 0.989961
0.6 0.352 0.82 0.989333
0.602 0.349122 0.818798 0.98868
0.604 0.34625 0.817592 0.988001
0.606 0.343382 0.816382 0.987296
0.608 0.340519 0.815168 0.986563
0.61 0.337662 0.81395 0.985803
0.612 0.33481 0.812728 0.985014
0.614 0.331963 0.811502 0.984197
0.616 0.329122 0.810272 0.98335
0.618 0.326286 0.809038 0.982474
0.62 0.323456 0.8078 0.981568
0.622 0.320632 0.806558 0.980631
0.624 0.317813 0.805312 0.979663
0.626 0.315001 0.804062 0.978663
0.628 0.312194 0.802808 0.97763
0.63 0.309394 0.80155 0.976565
0.632 0.3066 0.800288 0.975467
0.634 0.303812 0.799022 0.974335
0.636 0.301031 0.797752 0.973168
0.638 0.298256 0.796478 0.971967
0.64 0.295488 0.7952 0.970731
0.642 0.292727 0.793918 0.969458
0.644 0.289972 0.792632 0.96815
0.646 0.287224 0.791342 0.966804
0.648 0.284484 0.790048 0.965421
0.65 0.28175 0.78875 0.964
0.652 0.279024 0.787448 0.962541
0.654 0.276305 0.786142 0.961043
0.656 0.273593 0.784832 0.959505
0.658 0.270889 0.783518 0.957927
0.66 0.268192 0.7822 0.956309
0.662 0.265503 0.780878 0.95465
0.664 0.262822 0.779552 0.95295
0.666 0.260149 0.778222 0.951208
0.668 0.257483 0.776888 0.949431
0.67 0.254826 0.77555 0.947645
0.672 0.252177 0.774208 0.945853
0.674 0.249536 0.772862 0.944053
0.676 0.246904 0.771512 0.942247
0.678 0.24428 0.770158 0.940434
0.68 0.241664 0.7688 0.938613
0.682 0.239057 0.767438 0.936786
0.684 0.236459 0.766072 0.934951
0.686 0.23387 0.764702 0.933109
0.688 0.231289 0.763328 0.931259
0.69 0.228718 0.76195 0.929402
0.692 0.226156 0.760568 0.927537
0.694 0.223603 0.759182 0.925664
0.696 0.221059 0.757792 0.923784
0.698 0.218525 0.756398 0.921896
0.7 0.216 0.755 0.92
0.702 0.213485 0.753598 0.918096
0.704 0.210979 0.752192 0.916184
0.706 0.208484 0.750782 0.914264
0.708 0.205998 0.749368 0.912335
0.71 0.203522 0.74795 0.910398
0.712 0.201056 0.746528 0.908453
0.714 0.198601 0.745102 0.906499
0.716 0.196155 0.743672 0.904537
0.718 0.19372 0.742238 0.902566
0.72 0.191296 0.7408 0.900587
0.722 0.188882 0.739358 0.898598
0.724 0.186479 0.737912 0.896601
0.726 0.184086 0.736462 0.894595
0.728 0.181705 0.735008 0.892579
0.73 0.179334 0.73355 0.890555
0.732 0.176974 0.732088 0.888521
0.734 0.174626 0.730622 0.886478
0.736 0.172289 0.729152 0.884426
0.738 0.169963 0.727678 0.882365
0.74 0.167648 0.7262 0.880293
0.742 0.165345 0.724718 0.878213
0.744 0.163054 0.723232 0.876122
0.746 0.160774 0.721742 0.874022
0.748 0.158506 0.720248 0.871912
0.75 0.15625 0.71875 0.869792
0.752 0.154006 0.717248 0.867662
0.754 0.151774 0.715742 0.865522
0.756 0.149554 0.714232 0.863371
0.758 0.147347 0.712718 0.861211
0.76 0.145152 0.7112 0.85904
0.762 0.142969 0.709678 0.856859
0.764 0.140799 0.708152 0.854667
0.766 0.138642 0.706622 0.852465
0.768 0.136498 0.705088 0.850252
0.77 0.134366 0.70355 0.848028
0.772 0.132247 0.702008 0.845794
0.774 0.130142 0.700462 0.843549
0.776 0.128049 0.698912 0.841292
0.778 0.12597 0.697358 0.839025
0.78 0.123904 0.6958 0.836747
0.782 0.121852 0.694238 0.834457
0.784 0.119813 0.692672 0.832156
0.786 0.117787 0.691102 0.829844
0.788 0.115776 0.689528 0.82752
0.79 0.113778 0.68795 0.825185
0.792 0.111794 0.686368 0.822838
0.794 0.109824 0.684782 0.82048
0.796 0.107869 0.683192 0.818109
0.798 0.105927 0.681598 0.815727
0.8 0.104 0.68 0.813333
0.802 0.102087 0.678398 0.810927
0.804 0.100189 0.676792 0.808509
0.806 0.0983052 0.675182 0.806079
0.808 0.0964362 0.673568 0.803636
0.81 0.094582 0.67195 0.801182
0.812 0.0927427 0.670328 0.798714
0.814 0.0909183 0.668702 0.796235
0.816 0.089109 0.667072 0.793743
0.818 0.0873149 0.665438 0.791238
0.82 0.085536 0.6638 0.78872
0.822 0.0837725 0.662158 0.78619
0.824 0.0820244 0.660512 0.783646
0.826 0.080292 0.658862 0.78109
0.828 0.0785751 0.657208 0.778521
0.83 0.076874 0.65555 0.775938
0.832 0.0751887 0.653888 0.773343
0.834 0.0735194 0.652222 0.770734
0.836 0.0718661 0.650552 0.768112
0.838 0.0702289 0.648878 0.765476
0.84 0.068608 0.6472 0.762827
0.842 0.0670034 0.645518 0.760164
0.844 0.0654152 0.643832 0.757487
0.846 0.0638435 0.642142 0.754797
0.848 0.0622884 0.640448 0.752093
0.85 0.06075 0.63875 0.749375
0.852 0.0592284 0.637048 0.746643
0.854 0.0577237 0.635342 0.743897
0.856 0.056236 0.633632 0.741137
0.858 0.0547654 0.631918 0.738362
0.86 0.053312 0.6302 0.735573
0.862 0.0518759 0.628478 0.73277
0.864 0.0504571 0.626752 0.729952
0.866 0.0490558 0.625022 0.72712
0.868 0.0476721 0.623288 0.724273
0.87 0.046306 0.62155 0.721412
0.872 0.0449577 0.619808 0.718535
0.874 0.0436272 0.618062 0.715644
0.876 0.0423148 0.616312 0.712738
0.878 0.0410203 0.614558 0.709816
0.88 0.039744 0.6128 0.70688
0.882 0.0384859 0.611038 0.703928
0.884 0.0372462 0.609272 0.700961
0.886 0.0360249 0.607502 0.697979
0.888 0.0348221 0.605728 0.694982
0.89 0.033638 0.60395 0.691968
0.892 0.0324726 0.602168 0.68894
0.894 0.031326 0.600382 0.685895
0.896 0.0301983 0.598592 0.682835
0.898 0.0290896 0.596798 0.679759
0.9 0.028 0.595 0.676667
0.902 0.0269296 0.593198 0.673559
0.904 0.0258785 0.591392 0.670435
0.906 0.0248468 0.589582 0.667294
0.908 0.0238346 0.587768 0.664138
0.91 0.022842 0.58595 0.660965
0.912 0.0218691 0.584128 0.657776
0.914 0.0209159 0.582302 0.65457
0.916 0.0199826 0.580472 0.651348
0.918 0.0190693 0.578638 0.648109
0.92 0.018176 0.5768 0.644853
0.922 0.0173029 0.574958 0.641581
0.924 0.01645 0.573112 0.638292
0.926 0.0156176 0.571262 0.634985
0.928 0.0148055 0.569408 0.631662
0.93 0.014014 0.56755 0.628322
0.932 0.0132431 0.565688 0.624964
0.934 0.012493 0.563822 0.621589
0.936 0.0117637 0.561952 0.618197
0.938 0.0110553 0.560078 0.614787
0.94 0.010368 0.5582 0.61136
0.942 0.00970178 0.556318 0.607915
0.944 0.00905677 0.554432 0.604453
0.946 0.00843307 0.552542 0.600972
0.948 0.00783078 0.550648 0.597474
0.95 0.00725 0.54875 0.593958
0.952 0.00669082 0.546848 0.590424
0.954 0.00615333 0.544942 0.586872
0.956 0.00563763 0.543032 0.583302
0.958 0.00514382 0.541118 0.579713
0.96 0.004672 0.5392 0.576107
0.962 0.00422226 0.537278 0.572481
0.964 0.00379469 0.535352 0.568838
0.966 0.00338939 0.533422 0.565176
0.968 0.00300646 0.531488 0.561495
0.97 0.002646 0.52955 0.557795
0.972 0.0023081 0.527608 0.554077
0.974 0.00199285 0.525662 0.550339
0.976 0.00170035 0.523712 0.546583
0.978 0.0014307 0.521758 0.542808
0.98 0.001184 0.5198 0.539013
0.982 0.000960336 0.517838 0.5352
0.984 0.000759808 0.515872 0.531367
0.986 0.000582512 0.513902 0.527515
0.988 0.000428544 0.511928 0.523643
0.99 0.000298 0.50995 0.519752
0.992 0.000190976 0.507968 0.515841
0.994 0.000107568 0.505982 0.51191
0.996 4.7872e-05 0.503992 0.50796
0.998 1.1984e-05 0.501998 0.50399
1 0 0.5 0.5
1.002 0 0.498002 0.49601
1.004 0 0.496008 0.49204
1.006 0 0.494018 0.48809
1.008 0 0.492032 0.484159
1.01 0 0.49005 0.480248
1.012 0 0.488072 0.476357
1.014 0 0.486098 0.472485
1.016 0 0.484128 0.468633
1.018 0 0.482162 0.4648
1.02 0 0.4802 0.460987
1.022 0 0.478242 0.457192
1.024 0 0.476288 0.453417
1.026 0 0.474338 0.449661
1.028 0 0.472392 0.445923
1.03 0 0.47045 0.442205
1.032 0 0.468512 0.438505
1.034 0 0.466578 0.434824
1.036 0 0.464648 0.431162
1.038 0 0.462722 0.427519
1.04 0 0.4608 0.423893
1.042 0 0.458882 0.420287
1.044 0 0.456968 0.416698
1.046 0 0.455058 0.413128
1.048 0 0.453152 0.409576
1.05 0 0.45125 0.406042
1.052 0 0.449352 0.402526
1.054 0 0.447458 0.399028
1.056 0 0.445568 0.395547
1.058 0 0.443682 0.392085
1.06 0 0.4418 0.38864
1.062 0 0.439922 0.385213
1.064 0 0.438048 0.381803
1.066 0 0.436178 0.378411
1.068 0 0.434312 0.375036
1.07 0 0.43245 0.371678
1.072 0 0.430592 0.368338
1.074 0 0.428738 0.365015
1.076 0 0.426888 0.361708
1.078 0 0.425042 0.358419
1.08 0 0.4232 0.355147
1.082 0 0.421362 0.351891
1.084 0 0.419528 0.348652
1.086 0 0.417698 0.34543
1.088 0 0.415872 0.342224
1.09 0 0.41405 0.339035
1.092 0 0.412232 0.335862
1.094 0 0.410418 0.332706
1.096 0 0.408608 0.329565
1.098 0 0.406802 0.326441
1.1 0 0.405 0.323333
1.102 0 0.403202 0.320241
1.104 0 0.401408 0.317165
1.106 0 0.399618 0.314105
1.108 0 0.397832 0.31106
1.11 0 0.39605 0.308032
1.112 0 0.394272 0.305018
1.114 0 0.392498 0.302021
1.116 0 0.390728 0.299039
1.118 0 0.388962 0.296072
1.12 0 0.3872 0.29312
1.122 0 0.385442 0.290184
1.124 0 0.383688 0.287262
1.126 0 0.381938 0.284356
1.128 0 0.380192 0.281465
1.13 0 0.37845 0.278588
1.132 0 0.376712 0.275727
1.134 0 0.374978 0.27288
1.136 0 0.373248 0.270048
1.138 0 0.371522 0.26723
1.14 0 0.3698 0.264427
1.142 0 0.368082 0.261638
1.144 0 0.366368 0.258863
1.146 0 0.364658 0.256103
1.148 0 0.362952 0.253357
1.15 0 0.36125 0.250625
1.152 0 0.359552 0.247907
1.154 0 0.357858 0.245203
1.156 0 0.356168 0.242513
1.158 0 0.354482 0.239836
1.16 0 0.3528 0.237173
1.162 0 0.351122 0.234524
1.164 0 0.349448 0.231888
1.166 0 0.347778 0.229266
1.168 0 0.346112 0.226657
1.17 0 0.34445 0.224062
1.172 0 0.342792 0.221479
1.174 0 0.341138 0.21891
1.176 0 0.339488 0.216354
1.178 0 0.337842 0.21381
1.18 0 0.3362 0.21128
1.182 0 0.334562 0.208762
1.184 0 0.332928 0.206257
1.186 0 0.331298 0.203765
1.188 0 0.329672 0.201286
1.19 0 0.32805 0.198818
1.192 0 0.326432 0.196364
1.194 0 0.324818 0.193921
1.196 0 0.323208 0.191491
1.198 0 0.321602 0.189073
1.2 0 0.32 0.186667
1.202 0 0.318402 0.184273
1.204 0 0.316808 0.181891
1.206 0 0.315218 0.17952
1.208 0 0.313632 0.177162
1.21 0 0.31205 0.174815
1.212 0 0.310472 0.17248
1.214 0 0.308898 0.170156
1.216 0 0.307328 0.167844
1.218 0 0.305762 0.165543
1.22 0 0.3042 0.163253
1.222 0 0.302642 0.160975
1.224 0 0.301088 0.158708
1.226 0 0.299538 0.156451
1.228 0 0.297992 0.154206
1.23 0 0.29645 0.151972
1.232 0 0.294912 0.149748
1.234 0 0.293378 0.147535
1.236 0 0.291848 0.145333
1.238 0 0.290322 0.143141
1.24 0 0.2888 0.14096
1.242 0 0.287282 0.138789
1.244 0 0.285768 0.136629
1.246 0 0.284258 0.134478
1.248 0 0.282752 0.132338
1.25 0 0.28125 0.130208
1.252 0 0.279752 0.128088
1.254 0 0.278258 0.125978
1.256 0 0.276768 0.123878
1.258 0 0.275282 0.121787
1.26 0 0.2738 0.119707
1.262 0 0.272322 0.117635
1.264 0 0.270848 0.115574
1.266 0 0.269378 0.113522
1.268 0 0.267912 0.111479
1.27 0 0.26645 0.109445
1.272 0 0.264992 0.107421
1.274 0 0.263538 0.105405
1.276 0 0.262088 0.103399
1.278 0 0.260642 0.101402
1.28 0 0.2592 0.0994133
1.282 0 0.257762 0.0974337
1.284 0 0.256328 0.0954628
1.286 0 0.254898 0.0935006
1.288 0 0.253472 0.0915469
1.29 0 0.25205 0.0896017
1.292 0 0.250632 0.0876649
1.294 0 0.249218 0.0857364
1.296 0 0.247808 0.0838161
1.298 0 0.246402 0.081904
1.3 0 0.245 0.08
1.302 0 0.243602 0.078104
1.304 0 0.242208 0.0762159
1.306 0 0.240818 0.0743356
1.308 0 0.239432 0.0724631
1.31 0 0.23805 0.0705983
1.312 0 0.236672 0.0687411
1.314 0 0.235298 0.0668914
1.316 0 0.233928 0.0650492
1.318 0 0.232562 0.0632143
1.32 0 0.2312 0.0613867
1.322 0 0.229842 0.0595663
1.324 0 0.228488 0.057753
1.326 0 0.227138 0.0559467
1.328 0 0.225792 0.0541474
1.33 0 0.22445 0.052355
1.332 0 0.223112 0.0505694
1.334 0 0.221778 0.0487925
1.336 0 0.220448 0.0470501
1.338 0 0.219122 0.0453496
1.34 0 0.2178 0.0436907
1.342 0 0.216482 0.0420727
1.344 0 0.215168 0.0404951
1.346 0 0.213858 0.0389575
1.348 0 0.212552 0.0374593
1.35 0 0.21125 0.036
1.352 0 0.209952 0.0345791
1.354 0 0.208658 0.0331961
1.356 0 0.207368 0.0318505
1.358 0 0.206082 0.0305417
1.36 0 0.2048 0.0292693
1.362 0 0.203522 0.0280328
1.364 0 0.202248 0.0268315
1.366 0 0.200978 0.0256651
1.368 0 0.199712 0.024533
1.37 0 0.19845 0.0234347
1.372 0 0.197192 0.0223696
1.374 0 0.195938 0.0213373
1.376 0 0.194688 0.0203373
1.378 0 0.193442 0.019369
1.38 0 0.1922 0.018432
1.382 0 0.190962 0.0175257
1.384 0 0.189728 0.0166496
1.386 0 0.188498 0.0158031
1.388 0 0.187272 0.0149859
1.39 0 0.18605 0.0141973
1.392 0 0.184832 0.0134369
1.394 0 0.183618 0.0127042
1.396 0 0.182408 0.0119985
1.398 0 0.181202 0.0113196
1.4 0 0.18 0.0106667
1.402 0 0.178802 0.0100394
1.404 0 0.177608 0.00943718
1.406 0 0.176418 0.00885956
1.408 0 0.175232 0.00830601
1.41 0 0.17405 0.007776
1.412 0 0.172872 0.00726903
1.414 0 0.171698 0.0067846
1.416 0 0.170528 0.00632218
1.418 0 0.169362 0.00588126
1.42 0 0.1682 0.00546133
1.422 0 0.167042 0.00506189
1.424 0 0.165888 0.00468241
1.426 0 0.164738 0.00432239
1.428 0 0.163592 0.00398131
1.43 0 0.16245 0.00365867
1.432 0 0.161312 0.00335394
1.434 0 0.160178 0.00306662
1.436 0 0.159048 0.0027962
1.438 0 0.157922 0.00254217
1.44 0 0.1568 0.002304
1.442 0 0.155682 0.00208119
1.444 0 0.154568 0.00187324
1.446 0 0.153458 0.00167962
1.448 0 0.152352 0.00149982
1.45 0 0.15125 0.00133333
1.452 0 0.150152 0.00117965
1.454 0 0.149058 0.00103825
1.456 0 0.147968 0.000908629
1.458 0 0.146882 0.000790272
1.46 0 0.1458 0.000682667
1.462 0 0.144722 0.000585301
1.464 0 0.143648 0.000497664
1.466 0 0.142578 0.000419243
1.468 0 0.141512 0.000349525
1.47 0 0.14045 0.000288
1.472 0 0.139392 0.000234155
1.474 0 0.138338 0.000187477
1.476 0 0.137288 0.000147456
1.478 0 0.136242 0.000113579
1.48 0 0.1352 8.53333e-05
1.482 0 0.134162 6.2208e-05
1.484 0 0.133128 4.36907e-05
1.486 0 0.132098 2.92693e-05
1.488 0 0.131072 1.8432e-05
1.49 0 0.13005 1.06667e-05
1.492 0 0.129032 5.46133e-06
1.494 0 0.128018 2.304e-06
1.496 0 0.127008 6.82667e-07
1.498 0 0.126002 8.53333e-08
1.5 0 0.125 0
1.502 0 0.124002 0
1.504 0 0.123008 0
1.506 0 0.122018 0
1.508 0 0.121032 0
1.51 0 0.12005 0
1.512 0 0.119072 0
1.514 0 0.118098 0
1.516 0 0.117128 0
1.518 0 0.116162 0
1.52 0 0.1152 0
1.522 0 0.114242 0
1.524 0 0.113288 0
1.526 0 0.112338 0
1.528 0 0.111392 0
1.53 0 0.11045 0
1.532 0 0.109512 0
1.534 0 0.108578 0
1.536 0 0.107648 0
1.538 0 0.106722 0
1.54 0 0.1058 0
1.542 0 0.104882 0
1.544 0 0.103968 0
1.546 0 0.103058 0
1.548 0 0.102152 0
1.55 0 0.10125 0
1.552 0 0.100352 0
1.554 0 0.099458 0
1.556 0 0.098568 0
1.558 0 0.097682 0
1.56 0 0.0968 0
1.562 0 0.095922 0
1.564 0 0.095048 0
1.566 0 0.094178 0
1.568 0 0.093312 0
1.57 0 0.09245 0
1.572 0 0.091592 0
1.574 0 0.090738 0
1.576 0 0.089888 0
1.578 0 0.089042 0
1.58 0 0.0882 0
1.582 0 0.087362 0
1.584 0 0.086528 0
1.586 0 0.085698 0
1.588 0 0.084872 0
1.59 0 0.08405 0
1.592 0 0.083232 0
1.594 0 0.082418 0
1.596 0 0.081608 0
1.598 0 0.080802 0
1.6 0 0.08 0
1.602 0 0.079202 0
1.604 0 0.078408 0
1.606 0 0.077618 0
1.608 0 0.076832 0
1.61 0 0.07605 0
1.612 0 0.075272 0
1.614 0 0.074498 0
1.616 0 0.073728 0
1.618 0 0.072962 0
1.62 0 0.0722 0
1.622 0 0.071442 0
1.624 0 0.070688 0
1.626 0 0.069938 0
1.628 0 0.069192 0
1.63 0 0.06845 0
1.632 0 0.067712 0
1.634 0 0.066978 0
1.636 0 0.066248 0
1.638 0 0.065522 0
1.64 0 0.0648 0
1.642 0 0.064082 0
1.644 0 0.063368 0
1.646 0 0.062658 0
1.648 0 0.061952 0
1.65 0 0.06125 0
1.652 0 0.060552 0
1.654 0 0.059858 0
1.656 0 0.059168 0
1.658 0 0.058482 0
1.66 0 0.0578 0
1.662 0 0.057122 0
1.664 0 0.056448 0
1.666 0 0.055778 0
1.668 0 0.055112 0
1.67 0 0.05445 0
1.672 0 0.053792 0
1.674 0 0.053138 0
1.676 0 0.052488 0
1.678 0 0.051842 0
1.68 0 0.0512 0
1.682 0 0.050562 0
1.684 0 0.049928 0
1.686 0 0.049298 0
1.688 0 0.048672 0
1.69 0 0.04805 0
1.692 0 0.047432 0
1.694 0 0.046818 0
1.696 0 0.046208 0
1.698 0 0.045602 0
1.7 0 0.045 0
1.702 0 0.044402 0
1.704 0 0.043808 0
1.706 0 0.043218 0
1.708 0 0.042632 0
1.71 0 0.04205 0
1.712 0 0.041472 0
1.714 0 0.040898 0
1.716 0 0.040328 0
1.718 0 0.039762 0
1.72 0 0.0392 0
1.722 0 0.038642 0
1.724 0 0.038088 0
1.726 0 0.037538 0
1.728 0 0.036992 0
1.73 0 0.03645 0
1.732 0 0.035912 0
1.734 0 0.035378 0
1.736 0 0.034848 0
1.738 0 0.034322 0
1.74 0 0.0338 0
1.742 0 0.033282 0
1.744 0 0.032768 0
1.746 0 0.032258 0
1.748 0 0.031752 0
1.75 0 0.03125 0
1.752 0 0.030752 0
1.754 0 0.030258 0
1.756 0 0.029768 0
1.758 0 0.029282 0
1.76 0 0.0288 0
1.762 0 0.028322 0
1.764 0 0.027848 0
1.766 0 0.027378 0
1.768 0 0.026912 0
1.77 0 0.02645 0
1.772 0 0.025992 0
1.774 0 0.025538 0
1.776 0 0.025088 0
1.778 0 0.024642 0
1.78 0 0.0242 0
1.782 0 0.023762 0
1.784 0 0.023328 0
1.786 0 0.022898 0
1.788 0 0.022472 0
1.79 0 0.02205 0
1.792 0 0.021632 0
1.794 0 0.021218 0
1.796 0 0.020808 0
1.798 0 0.020402 0
1.8 0 0.02 0
1.802 0 0.019602 0
1.804 0 0.019208 0
1.806 0 0.018818 0
1.808 0 0.018432 0
1.81 0 0.01805 0
1.812 0 0.017672 0
1.814 0 0.017298 0
1.816 0 0.016928 0
1.818 0 0.016562 0
1.82 0 0.0162 0
1.822 0 0.015842 0
1.824 0 0.015488 0
1.826 0 0.015138 0
1.828 0 0.014792 0
1.83 0 0.01445 0
1.832 0 0.014112 0
1.834 0 0.013778 0
1.836 0 0.013448 0
1.838 0 0.013122 0
1.84 0 0.0128 0
1.842 0 0.012482 0
1.844 0 0.012168 0
1.846 0 0.011858 0
1.848 0 0.011552 0
1.85 0 0.01125 0
1.852 0 0.010952 0
1.854 0 0.010658 0
1.856 0 0.010368 0
1.858 0 0.010082 0
1.86 0 0.0098 0
1.862 0 0.009522 0
1.864 0 0.009248 0
1.866 0 0.008978 0
1.868 0 0.008712 0
1.87 0 0.00845 0
1.872 0 0.008192 0
1.874 0 0.007938 0
1.876 0 0.007688 0
1.878 0 0.007442 0
1.88 0 0.0072 0
1.882 0 0.006962 0
1.884 0 0.006728 0
1.886 0 0.006498 0
1.888 0 0.006272 0
1.89 0 0.00605 0
1.892 0 0.005832 0
1.894 0 0.005618 0
1.896 0 0.005408 0
1.898 0 0.005202 0
1.9 0 0.005 0
1.902 0 0.004802 0
1.904 0 0.004608 0
1.906 0 0.004418 0
1.908 0 0.004232 0
1.91 0 0.00405 0
1.912 0 0.003872 0
1.914 0 0.003698 0
1.916 0 0.003528 0
1.918 0 0.003362 0
1.92 0 0.0032 0
1.922 0 0.003042 0
1.924 0 0.002888 0
1.926 0 0.002738 0
1.928 0 0.002592 0
1.93 0 0.00245 0
1.932 0 0.002312 0
1.934 0 0.002178 0
1.936 0 0.002048 0
1.938 0 0.001922 0
1.94 0 0.0018 0
1.942 0 0.001682 0
1.944 0 0.001568 0
1.946 0 0.001458 0
1.948 0 0.001352 0
1.95 0 0.00125 0
1.952 0 0.001152 0
1.954 0 0.001058 0
1.956 0 0.000968 0
1.958 0 0.000882 0
1.96 0 0.0008 0
1.962 0 0.000722 0
1.964 0 0.000648 0
1.966 0 0.000578 0
1.968 0 0.000512 0
1.97 0 0.00045 0
1.972 0 0.000392 0
1.974 0 0.000338 0
1.976 0 0.000288 0
1.978 0 0.000242 0
1.98 0 0.0002 0
1.982 0 0.000162 0
1.984 0 0.000128 0
1.986 0 9.8e-05 0
1.988 0 7.2e-05 0
1.99 0 5e-05 0
1.992 0 3.2e-05 0
1.994 0 1.8e-05 0
1.996 0 8e-06 0
1.998 0 2e-06 0
2 0 0 0


==> tables/Ahn2007.csv <==
N,Value types,Youngs,LVIRA,MoF
4,Er,6.19e-02,1.53e-01,1.43e-02
4,O,None,None,None
8,Er,4.38e-03,5.35e-03,3.64e-03
8,O,3.8204755727809947,4.83813180482959,1.9738246333935976
16,Er,2.25e-03,1.34e-03,9.43e-04
16,O,0.9644194591352124,1.9924691363029978,1.9488410392341655
32,Er,1.11e-03,3.12e-04,2.33e-04
32,O,1.0120004840943122,2.1085157383982587,2.0152895449841184


==> tables/CLCIR-recon.csv <==
N,Value type,Youngs,LSF,CLCIR,CLC-CBIR
10,Er,1.89e-03,1.92e-03,2.38e-03,2.43e-03
10,O,1.84,2.01,2.11,2.11
20,Er,5.28e-04,4.77e-04,5.50e-04,5.64e-04
20,O,1.45,2.00,2.08,2.12
40,Er,1.93e-04,1.19e-04,1.30e-04,1.30e-04
40,O,1.17,2.00,2.01,2.03
80,Er,8.60e-05,2.98e-05,3.23e-05,3.18e-05
80,O,1.06,2.00,2.01,2.02
160,Er,4.12e-05,7.46e-06,8.00e-06,7.82e-06
160,O,1.02,,2.00,2.00
320,Er,2.03e-05,1.95e-06,2.00e-06,
320,O,None,None,None,None


==> tables/Cummins-init.csv <==
h,Ev,N
5.01e-02,2.56e-05,20
2.50e-02,6.18e-06,40
1.67e-02,2.68e-06,60
1.26e-02,1.52e-06,80
8.35e-03,6.87e-07,120
6.28e-03,3.88e-07,159

